Adaptive Control with Sparse Identification of Nonlinear Dynamics

This paper develops a sparsity-promoting integral concurrent learning (SP-ICL) adaptation law for a linearly parametrized uncertain nonlinear control-affine systems. The unknown parameters are learned using ICL with sparsity-promoting $\ell_1$ regularization. The use of $\ell_1$ regularization for sparsity promotion is common in system identification and machine learning; however, unlike existing approaches, this paper develops an online parameter update law that integrates the regularization penalty with ICL via sliding modes. We show via non-smooth Lyapunov analysis that the trajectories of the closed-loop system are ultimately bounded under the SP-ICL update law. Simulations verify the effectiveness of the sparsity penalty in the SP-ICL update law on recovering sparse dynamics during trajectory tracking.

==> results/lambda_0/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.00430107526881721	1.65959104460653
0.0432902091203843	1.66761686422401
0.0843300362327869	1.67065448221193
0.141297977297603	1.67146008094848
0.217651847557215	1.67047561707107
0.25	1.66966001225616
0.335383762705845	1.66638204700795
0.5	1.6544694294993
0.597375011997685	1.6437248497175
0.702373185153517	1.62967225980222
0.905268319948181	1.59965180822123
1.07306431279023	1.57731938422208
1.26459828588528	1.55876207333132
1.61932522329828	1.54395802979949
1.81915118447069	1.54239076514438
2.01405735822269	1.54207362383019
2.29108368484685	1.53983516500616
2.46977390907724	1.53711957257032
2.64801557587165	1.53440890164966
2.90230883989556	1.53140925169874
3.03593899457161	1.53045239590232
3.16784537326719	1.52994942610027
3.34652962488698	1.52962498615161
3.47923375839217	1.52928341178075
3.71552199860284	1.52748271665685
3.89510072605683	1.52459431944341
4.07978319750814	1.52080496168505
4.39120576145765	1.51453818663479
4.63955236776155	1.50761092566972
4.88152661335112	1.49399786089814
5.19605963509301	1.45803971687277
5.38494788866186	1.4276590594553
5.56549531771708	1.39882295264809
5.83139328723946	1.36782423544851
6.00835155758269	1.35704666845807
6.14782298422279	1.35355222636685
6.36752110878644	1.35299046012482
6.50890806635534	1.35188434810036
6.64495255618885	1.34766503939492
6.82569792039381	1.33608402674172
6.94344751295708	1.32551669106776
7.08761637026577	1.31095796969414
7.34014342950512	1.28646898751303
7.54000685091115	1.2717938303316
7.79078959393983	1.26130081762241
8.07672733774968	1.25757810568364
8.26486849159041	1.25718171637592
8.45043530002783	1.25660297555409
8.71942370756586	1.25485227743272
8.89820687043445	1.25373925644086
9.08147044865334	1.25275037059285
9.29195137574503	1.25188208925031
9.43547256610638	1.25162898310517
9.54586467007478	1.25157760977664
9.74261967958634	1.25147194944171
9.88381819953659	1.25120282173813
10.0636556026752	1.25037909843339
10.3422729240716	1.24796664769693
10.5411307835149	1.24622279668681
10.7702807382073	1.24424008904832
11.1461626748435	1.23479259813215
11.3604731239961	1.2216410701704
11.5616401985326	1.20426695109063
11.8416272077636	1.17968987565492
12.021842866421	1.16775295013228
12.2049188178299	1.15936002576983
12.4261502064066	1.15457864970541
12.5713491863839	1.15419146754992
12.7863867896515	1.15332762482551
12.9201093563098	1.15026200843705
13.0531905620673	1.14500198815463
13.2227516940334	1.13643244989386
13.3706388286283	1.12848110996499
13.5393266450318	1.11967412760079
13.8421678249915	1.10616703504848
14.1034983347194	1.09933905875502
14.300878270087	1.09736344528701
14.567770855896	1.09681923047894
14.7512999653293	1.09641474297667
14.9303516460802	1.09584708955965
15.1987779505898	1.0953041941287
15.364020561885	1.09500122807696
15.5047172726862	1.09471094005453
15.7097869591482	1.09449060183696
15.8220143382903	1.0944826421272
15.9560091824309	1.09446120225596
16.1588667277592	1.09431251063614
16.338297576103	1.09400269550712
16.5242731352322	1.09332898888312
16.8176693494554	1.09202888414672
17.0453686505296	1.09132919185298
17.3067141261878	1.08903311864582
17.6405593499425	1.07901623329902
17.8457668116267	1.0697025938589
18.0376051341511	1.06180330779237
18.3138582470369	1.05377027553149
18.4983275774064	1.04968539931805
18.6468058076234	1.04741660602102
18.8564346066205	1.04663827217522
18.9972965775099	1.04649852252873
19.1365576365868	1.04507213129102
19.3221505147832	1.04102141666404
19.4261448795845	1.03843830209022
19.5602198340376	1.03540819640906
19.8067925926731	1.03053668496783
20.001660201673	1.0265097960182
20.2394107942701	1.02181804843953
20.5741114650468	1.01861022322255
20.7425878934	1.01833953376006
20.9270854875901	1.01816969053947
21.1969387121152	1.01773091157809
21.3752100432174	1.0176302369229
21.557427887795	1.01757381804894
21.7764420807903	1.01736366929107
21.9059210119668	1.01725859818095
22.0915416091603	1.01723733076178
22.2258514681554	1.01721449950771
22.3549118742345	1.01715002711504
22.6009591672943	1.01701166268124
22.7872841644611	1.01673594784301
22.9785589298845	1.01621162811102
23.3027059100863	1.01564469862748
23.5711106018696	1.01476974941519
23.7980847548987	1.01173016028487
24.1198632014463	1.0047756569102
24.3147966049096	1.00172409748906
24.5022162231864	0.999947513275084
24.778600790688	0.997248401074461
24.9260298345071	0.995769480137507
25.0575871683481	0.995163517541031
25.2756417987803	0.995053843347768
25.4148658731523	0.99406352021629
25.5485645618568	0.992313314967719
25.7064775342036	0.990402578387823
25.8403086141751	0.989438942465026
26.0003474277468	0.988710434010089
26.2868336152435	0.986863089426593
26.52696420124	0.984435471103565
26.778444100289	0.982713068030576
27.0266580349327	0.982350431649248
27.2100313012253	0.982223002483909
27.3903155467957	0.982012825593666
27.6576033634631	0.981947749748853
27.840153578812	0.98191725379975
27.9901532761053	0.981819369161023
28.1870659532417	0.981695603791912
28.3158215373265	0.981683528320532
28.4405887465309	0.981677390883151
28.6377247911489	0.981592519655293
28.7906396934946	0.981546406161932
28.9764933402666	0.981495047884748
29.2628048005022	0.981067464582402
29.4707717355201	0.98069711433333
29.7183281585034	0.98056759548173
30.0848362633708	0.978451526168428
30.3056862505278	0.975835046866429
30.5084159307325	0.974258103068611
30.7943698934983	0.973561576701373
30.9827562967373	0.972942015397923
31.2140213419304	0.971354093574173
31.3448825329327	0.970871952060707
31.4940694488185	0.970867959847209
31.7001195333689	0.970025421163218
31.8331300680144	0.968843166487677
31.938436202699	0.968115283975829
32.1270920348076	0.967701510356488
32.2886686806806	0.967649047943496
32.4727722981652	0.967426047700881
32.8185272537941	0.965794080032078
33.0679512598009	0.964690026470491
33.2292408994748	0.964503073616164
33.4966690507272	0.964363616066704
33.6765296166271	0.964203415885819
33.8543079829383	0.964181374735581
34.1266022922122	0.964112843873209
34.2757326863959	0.964009456425692
34.4071663196935	0.963929324491216
34.6023131705748	0.963899656916488
34.7306783619598	0.963889201941965
34.8621214247003	0.963833690502775
35.0819803127671	0.963766884264331
35.2686219031643	0.963751581559284
35.4584529263978	0.963611829095314
35.7654658494069	0.96311317060869
36.0161169991874	0.963032879490969
36.2728982711765	0.96233599802218
36.5963075402154	0.96011549817184
36.7998228905807	0.959481862114907
36.9927468318255	0.95937286985535
37.2770120607667	0.95909614144385
37.4370143568499	0.95827642262053
37.5668886802109	0.957634181606661
37.7809945370107	0.957492521494601
37.9216069375518	0.957162534054107
38.0512051135534	0.956344043300809
38.2241935503227	0.955473513556457
38.3422325219577	0.955367811689151
38.4925650682491	0.955371220352649
38.7628660821453	0.95518657393693
38.9849407233267	0.954739474170869
39.2416638358962	0.953722762979045
39.518415551791	0.953323773750779
39.6941767937346	0.953263776047057
39.8754016788138	0.953104949754012
40.1423358607595	0.953048036448082
40.3222674818062	0.952991221547232
40.5806118798769	0.952801514349171
40.7095218507772	0.952732615715797
40.8497245217888	0.952713628949352
41.0565695964045	0.952688932013174
41.1847484426074	0.952628513049198
41.3294290719782	0.952583769831262
41.60913340575	0.952562387417841
41.8007469936507	0.952413028519528
42.0056225663258	0.952083714316041
42.3866486260844	0.951913914060763
42.6256882836991	0.951152582208526
42.8469008719739	0.950058938085088
43.1518505103042	0.949600558042056
43.3398621714047	0.949519055840275
43.5306121987659	0.949430605236027
43.7627261474107	0.948471865267495
43.8916656785536	0.948006945002241
44.0285355464668	0.947965131616589
44.2361670207873	0.947534174435725
44.365900073022	0.946802529380547
44.4984484709371	0.94633109386841
44.6831268152613	0.946276129703542
44.8440338170033	0.946081799731523
45.0243939773674	0.945856583444842
45.3682368818313	0.945274061327618
45.6205369451447	0.944580815177322
45.7878458724555	0.944463039456982
46.0502403336575	0.944339180627761
46.2298150180158	0.944203099820187
46.4073258348463	0.944197174716687
46.6788966511591	0.94405521964842
46.8480927559873	0.94391788977314
46.9781683098336	0.943846148334184
47.17635749098	0.943825485546061
47.3101283686381	0.943809380170033
47.4399723636234	0.94375228270344
47.6657953242242	0.943684184867358
47.8524380515293	0.943671212787906
48.0429426880633	0.94359835918341
48.3532731198112	0.943177424822991
48.6094923031324	0.943120869071562
48.863969305077	0.942663596498517
49.1881250671712	0.94152820385409
49.3912216408795	0.94136511538983
49.6774165286192	0.941136268830098
49.8623941218589	0.940981040877458
50.0171011975694	0.94035283420561
50.2131579740059	0.939720290168629
50.3568942416534	0.939726200407741
50.4978506743137	0.939422670302999
50.6959176261922	0.938471499914706
50.7967010766411	0.938254963033528
50.9170195099523	0.938233617165855
51.1551190812924	0.937826584575837
51.3452378325653	0.937557696341245
51.571143385194	0.937326772865432
51.9461392136494	0.936470572905471
52.0992816105508	0.936413505239374
52.2756868204569	0.936339693970708
52.5450574435598	0.936147496637878
52.7224938093554	0.936149730499887
52.9026724556004	0.936045758262612
53.1552707016093	0.935832313433758
53.2835883149697	0.935771493124665
53.4261350831345	0.935758602147265
53.6301138011602	0.935730076168115
53.7579530435261	0.935670094027655
53.9046753181457	0.935620980009829
54.1823134703971	0.935588851650085
54.3748068903136	0.935492333794255
54.5807563601889	0.935206037962901
54.9659151984288	0.935062277933647
55.204300573361	0.934501666709444
55.4257469344131	0.933822718226527
55.7306128682049	0.933553853948949
55.9193689827511	0.933307348350858
56.1110484630886	0.933206558368856
56.3386171882422	0.932373442301417
56.4675723013376	0.931967680643349
56.6191515535357	0.931943844410706
56.8250305245101	0.931459031563594
56.956110067149	0.930840250902754
57.0667596517971	0.930577572176172
57.2544962360028	0.9305039546319
57.4167533140487	0.930105627476241
57.6030019114183	0.929739468999485
57.9502352868819	0.92930607421161
58.1998547895174	0.928780257359179
58.4441090135062	0.928690133369463
58.6246524518677	0.928564725991346
58.8036720970604	0.928435950652949
59.0701641875539	0.928411983213029
59.2527302571781	0.928258618173354
59.419319571827	0.928118916646074
59.6138735445515	0.928038167608511
59.7631542480726	0.928036871989103
59.8992107400849	0.928012492443849
60.0939788932196	0.927924864239884
60.2566287142798	0.927879608715635
60.4459123712486	0.927854578259243
60.7373059069717	0.927678889079577
60.9537150403304	0.92741564250973
61.2187667590332	0.927379174922553
61.5661310694703	0.926603340790595
61.7856891478637	0.926187360480232
61.9872682826584	0.926044224235147
62.2721852074668	0.925669640943195
62.4525038236341	0.925481889162454
62.6013181687918	0.924884394604906
62.7988482281015	0.924352550715104
62.9247701255417	0.924367081953113
63.0657870847325	0.924080574703277
63.2638558864011	0.923217587751955
63.3649093392697	0.923040610614537
63.4859808877761	0.923016142350608
63.725331727533	0.92245839078736
63.9177489678189	0.922128312127568
64.1454549769371	0.921941014274754
64.5213778006142	0.921218829864653
64.674997676275	0.921177023049377
64.8514391276167	0.92108911225497
65.1200300171776	0.920899074809775
65.2973019199546	0.920900824096212
65.4775584877994	0.920781637502585
65.7283355299116	0.920570566060185
65.856342104664	0.920516001814027
66.0012499540247	0.920506914224258
66.2025051513315	0.92047531269924
66.3302333123296	0.920415544937836
66.4790630387148	0.920362262525519
66.7574939641932	0.920312132535838
66.9505510588779	0.920233811518907
67.1576950554819	0.919974446418997
67.5457405497978	0.919845725393066
67.7837179600727	0.919343459625828
68.1096074258633	0.918760005166891
68.3089766130249	0.918562091707221
68.4994295385406	0.918245521762979
68.7735770926535	0.917913825107881
68.9138883169013	0.917314271514389
69.043285599554	0.916946240613855
69.2603393954127	0.916889735363149
69.3974602043985	0.916444154546622
69.5291289929558	0.915863115292904
69.689861614941	0.915622183700333
69.8259600968078	0.915554701645956
69.9893457920411	0.915100144785336
70.2856207184987	0.914670828502818
70.5292593528089	0.914304788709486
70.7773304967885	0.913850045878948
71.0186189836303	0.913775367938724
71.1987161051568	0.913636519455039
71.3773021767939	0.913509888547612
71.6436066135711	0.913483352859434
71.8263814663662	0.913325639604409
71.9906893749789	0.913192977553025
72.1851393393521	0.913120206618429
72.3329795937214	0.913120072499622
72.4696329388683	0.913093866495947
72.6644891813517	0.913006222948931
72.8282349043515	0.912953320983215
73.0176790536725	0.9129163264771
73.30970247891	0.9127629543561
73.5271377657393	0.912518686440317
73.7941201215703	0.912487165968487
74.1411703423006	0.911786973201532
74.3599332185486	0.911467987331446
74.5611822814018	0.911309097217421
74.8471789262537	0.91088182525755
75.0273792319861	0.910677808319299
75.1740428689444	0.910093971841911
75.3724191222411	0.909600237388362
75.502500199456	0.909612101920019
75.6438967045782	0.909292345390425
75.843579591951	0.90846616808411
75.957256465038	0.908325076083595
76.0886730858669	0.908282210176637
76.3364181193451	0.907611207961673
76.5379385596435	0.907383273528208
76.9129938533007	0.906796842145955
77.138057506938	0.906538880897813
77.3103767495256	0.906503335523659
77.5800128428202	0.906275018056435
77.757244253871	0.906234161837919
77.9351130522155	0.906205480997481
78.2057227447294	0.905972032830456
78.3454708654496	0.905887065241558
78.4745447210742	0.905853943860256
78.6868108365014	0.905847346512306
78.8218254402907	0.905797858412888
78.9527329488923	0.905738692417708
79.2127475935334	0.905656117572539
79.4028886701304	0.905631548911144
79.6000893828979	0.905490047495331
79.9448855230818	0.905229913519998
80.210547039312	0.905093608144541
80.4350919075614	0.904535453324849
80.7545836920578	0.904218635712645
80.9503870039813	0.903886190210875
81.1395749249145	0.903663052120774
81.3974726431448	0.903148748595266
81.5279217673945	0.902606032841658
81.6639433789917	0.902393665604679
81.870675670398	0.902278742476585
82.0016173423823	0.901756207369853
82.1392996433129	0.901240162882917
82.3144446344756	0.901123927488966
82.4641001009964	0.900908958820053
82.6389922551201	0.900383704632439
82.9594062550019	0.900106997394432
83.2176429564085	0.899588397813358
83.4163946128418	0.899382221652521
83.6671752456315	0.899298258046462
83.8469294704756	0.899124529492135
84.0242242283468	0.899068950684881
84.2919423139866	0.898986773228183
84.4732155395356	0.898824988850386
84.6172746271037	0.898735502360267
84.8177368239293	0.898697722327431
84.9597022206556	0.89869397512628
85.0967996260493	0.898646523010397
85.3022632553532	0.898559317683048
85.483989284468	0.898499361022637
85.6740553906274	0.898472104259203
85.975059028866	0.898222844772389
86.2114705532395	0.898079160419584
86.592779712833	0.89773645524668
86.8118881034317	0.897240527264541
87.0207059630522	0.89712648033082
87.3128316747069	0.896637659605088
87.5037972607937	0.896510636758066
87.6684169166856	0.896093221450906
87.8645781426168	0.895365072893298
87.9981275309449	0.895302106700246
88.1343212332723	0.895224304766511
88.3322073151056	0.894445820403819
88.4527785026276	0.894090011299924
88.5598248132964	0.894034190274882
88.7829030269056	0.893720390455837
88.9632048132567	0.893231728321963
89.1763144074347	0.893099273184576
89.5510541964642	0.892445401727632
89.75114099363	0.892319747908003
89.916657305466	0.892269507247454
90.185603591504	0.892031807892059
90.3624940467064	0.892017569870943
90.5409500875959	0.891959807755296
90.810592751095	0.891735828748447
90.9428020198656	0.891670421122304
91.0755744533148	0.891650042214463
91.2642637788574	0.89164209773644
91.3973857444735	0.891590728040269
91.5295087392482	0.891532259004455
91.7930618449062	0.891440985169166
91.9833612437828	0.891414007967706
92.18157544249	0.891270678952397
92.5314200077686	0.891037228225056
92.7974531785704	0.890878220849576
93.0238939739112	0.890347555729794
93.3404466075186	0.890092987621092
93.5355216525146	0.889735563000293
93.7252985011522	0.889541158076465
93.9795279811594	0.888970367744695
94.1086522798969	0.888459133511238
94.248210384687	0.888294848331188
94.4637249911972	0.888101560716032
94.5929617560681	0.88755051028574
94.7136523714093	0.887136686742184
94.884773022124	0.887040808666862
95.0354230766114	0.886828727375802
95.3094427013844	0.8861929612282
95.5330224314895	0.886057196239235
95.7909391035001	0.88555754477973
96.0684554755885	0.885362173395381
96.2389061160613	0.885284438373584
96.4183848777149	0.885107521674171
96.6839840189442	0.885060676036054
96.8632435978635	0.884971330748996
97.0440943027135	0.884816659834496
97.2502125976815	0.88471301037431
97.3881219334389	0.884700940833422
97.5292585670754	0.884696065292457
97.7291550040185	0.884618211879706
97.8719498070496	0.884560863304077
98.0539630938675	0.884494447127529
98.3409929237261	0.884431785013532
98.5456150516587	0.884225347836616
98.7830367625365	0.884088073353957
99.1643241816851	0.883759695937958
99.3833682201569	0.883305524729762
99.5917519332532	0.883206520281286
99.8838473521528	0.882716657321304
100	0.882631891739633


==> results/lambda_0/data/tracking_error_norm.dat <==
0	1.4142135623731
0.00430107526881721	1.35317580041971
0.0432902091203843	0.906622673054643
0.0843300362327869	0.5959947325422
0.141297977297603	0.335126070392814
0.217651847557215	0.162329298811218
0.25	0.125821340304532
0.335383762705845	0.0919223631291698
0.5	0.116663804962153
0.597375011997685	0.134293407481485
0.702373185153517	0.147557159814466
0.905268319948181	0.152953303820118
1.07306431279023	0.140796067686314
1.26459828588528	0.115479608966555
1.61932522329828	0.0588826857857642
1.81915118447069	0.0277790359210608
2.01405735822269	0.0164112087301687
2.29108368484685	0.0415961747096571
2.46977390907724	0.0481240308840797
2.64801557587165	0.0467762585925946
2.90230883989556	0.0391050914181439
3.03593899457161	0.0319056636043453
3.16784537326719	0.0231557256974568
3.34652962488698	0.0161153695627204
3.47923375839217	0.0205088269432792
3.71552199860284	0.0377317296558672
3.89510072605683	0.0496173454142733
4.07978319750814	0.0542489814836357
4.39120576145765	0.0545035621011129
4.63955236776155	0.0720787276713406
4.88152661335112	0.102140375329652
5.19605963509301	0.141433647631369
5.38494788866186	0.152046024853835
5.56549531771708	0.145867731582824
5.83139328723946	0.113540542952001
6.00835155758269	0.0829940925533335
6.14782298422279	0.0537751986153145
6.36752110878644	0.00647697826332579
6.50890806635534	0.0381174360174033
6.64495255618885	0.0683393092416397
6.82569792039381	0.0979217982868965
6.94344751295708	0.109232887922208
7.08761637026577	0.114670870841666
7.34014342950512	0.107232533230257
7.54000685091115	0.091123394512644
7.79078959393983	0.0641804369254342
8.07672733774968	0.0289256233734368
8.26486849159041	0.0142851375258076
8.45043530002783	0.021309233625384
8.71942370756586	0.0284776363005855
8.89820687043445	0.0265551467063295
9.08147044865334	0.0250829854828072
9.29195137574503	0.0207847088274405
9.43547256610638	0.0135739616781977
9.54586467007478	0.00778736529115878
9.74261967958634	0.00950426900653472
9.88381819953659	0.0155255598199131
10.0636556026752	0.0238333472259359
10.3422729240716	0.0323463946519947
10.5411307835149	0.0304413903469994
10.7702807382073	0.0343943356035164
11.1461626748435	0.0706869643996364
11.3604731239961	0.0918235116859296
11.5616401985326	0.102998415180303
11.8416272077636	0.0964544677859651
12.021842866421	0.0835005857160639
12.2049188178299	0.0680798645639104
12.4261502064066	0.0403513571335928
12.5713491863839	0.0134056882766235
12.7863867896515	0.0314962218856264
12.9201093563098	0.0537432884024834
13.0531905620673	0.0683023506655374
13.2227516940334	0.0763800058126521
13.3706388286283	0.0769462731695743
13.5393266450318	0.0747139532734926
13.8421678249915	0.0650559648356636
14.1034983347194	0.0479098835184674
14.300878270087	0.028858309479264
14.567770855896	0.011231607345249
14.7512999653293	0.0159526855709487
14.9303516460802	0.0173630882839864
15.1987779505898	0.0129616080757201
15.364020561885	0.0144576583822443
15.5047172726862	0.0147638139980988
15.7097869591482	0.00839342520385521
15.8220143382903	0.00313031149727943
15.9560091824309	0.00472288500634748
16.1588667277592	0.00919213636178256
16.338297576103	0.012883890769917
16.5242731352322	0.0189656755561193
16.8176693494554	0.0187012899178166
17.0453686505296	0.0184204633476986
17.3067141261878	0.0390768057973331
17.6405593499425	0.064719222687532
17.8457668116267	0.0686932922393336
18.0376051341511	0.0624269174786002
18.3138582470369	0.0505396791777552
18.4983275774064	0.0460574854065129
18.6468058076234	0.0376921540829218
18.8564346066205	0.0100570563024993
18.9972965775099	0.01471255453873
19.1365576365868	0.0353512237828336
19.3221505147832	0.0494027456130298
19.4261448795845	0.0503183198163317
19.5602198340376	0.0472903300637796
19.8067925926731	0.0435459322259253
20.001660201673	0.0449591734585785
20.2394107942701	0.0427901730755653
20.5741114650468	0.0229064849531761
20.7425878934	0.0109926856188669
20.9270854875901	0.00994986138886241
21.1969387121152	0.0109985617828366
21.3752100432174	0.00562067624268651
21.557427887795	0.00740031340959041
21.7764420807903	0.0105129934301025
21.9059210119668	0.00860100574334451
22.0915416091603	0.00142300899682953
22.2258514681554	0.00476963121683121
22.3549118742345	0.00698959891830559
22.6009591672943	0.00626345180886369
22.7872841644611	0.0114474840215451
22.9785589298845	0.0152745305424213
23.3027059100863	0.00921408959684394
23.5711106018696	0.0255985263139004
23.7980847548987	0.0412865464585367
24.1198632014463	0.0446544401594169
24.3147966049096	0.0352515131786953
24.5022162231864	0.0278888080064587
24.778600790688	0.0322021083857236
24.9260298345071	0.0303214023494937
25.0575871683481	0.0194002327459361
25.2756417987803	0.0116549212425454
25.4148658731523	0.0286545204811116
25.5485645618568	0.0361067017488077
25.7064775342036	0.0330043873187614
25.8403086141751	0.0252404386963536
26.0003474277468	0.0198174898541297
26.2868336152435	0.0266348357220689
26.52696420124	0.0313530435171998
26.778444100289	0.0231177143555336
27.0266580349327	0.00779610172541605
27.2100313012253	0.00863361037862554
27.3903155467957	0.00945103023369886
27.6576033634631	0.00169301185430741
27.840153578812	0.00728042925903906
27.9901532761053	0.0087878635447368
28.1870659532417	0.00702520723066048
28.3158215373265	0.00253786336302271
28.4405887465309	0.00304813058221208
28.6377247911489	0.00683724548907211
28.7906396934946	0.00473671270131306
28.9764933402666	0.00392020929131724
29.2628048005022	0.0125686838739684
29.4707717355201	0.010638590218117
29.7183281585034	0.00833457484796538
30.0848362633708	0.0313575730635835
30.3056862505278	0.032603949086147
30.5084159307325	0.0229660588330489
30.7943698934983	0.0109307963252043
30.9827562967373	0.0193736658246576
31.2140213419304	0.0256596149947386
31.3448825329327	0.0171394740270821
31.4940694488185	0.0017016103614227
31.7001195333689	0.0246650499372825
31.8331300680144	0.0289773502412816
31.938436202699	0.0252498066137145
32.1270920348076	0.0103077441670953
32.2886686806806	0.00503890360578995
32.4727722981652	0.0104346134262625
32.8185272537941	0.0240486825357036
33.0679512598009	0.0186620822152111
33.2292408994748	0.00911490492256212
33.4966690507272	0.00824214989830962
33.6765296166271	0.00775721986541327
33.8543079829383	0.00072683147580637
34.1266022922122	0.00892680212516178
34.2757326863959	0.0088416098665703
34.4071663196935	0.00762574555354019
34.6023131705748	0.00186808061770599
34.7306783619598	0.00359367765793099
34.8621214247003	0.00661096073164329
35.0819803127671	0.00459840237232706
35.2686219031643	0.00117113162188259
35.4584529263978	0.00817045079994946
35.7654658494069	0.010444017085413
36.0161169991874	0.00560788152472743
36.2728982711765	0.0215990498345063
36.5963075402154	0.0236095629710551
36.7998228905807	0.0126918065681847
36.9927468318255	0.00423755285893977
37.2770120607667	0.0142933949277126
37.4370143568499	0.0229808169596858
37.5668886802109	0.0206463345508726
37.7809945370107	0.00149922472794802
37.9216069375518	0.0173310020604046
38.0512051135534	0.0247566134240857
38.2241935503227	0.019256515626418
38.3422325219577	0.00870216521717686
38.4925650682491	0.00454286731992498
38.7628660821453	0.00670114001185018
38.9849407233267	0.015317061557169
39.2416638358962	0.0199207059331149
39.518415551791	0.00716283199001296
39.6941767937346	0.00627774285846846
39.8754016788138	0.00856652924709527
40.1423358607595	0.00142311237052694
40.3222674818062	0.00868656835391058
40.5806118798769	0.00916281727554253
40.7095218507772	0.00705847776886714
40.8497245217888	0.00292819570590918
41.0565695964045	0.00499740224852633
41.1847484426074	0.00681997251621084
41.3294290719782	0.0055978504044078
41.60913340575	0.000833727897405407
41.8007469936507	0.00870963177522933
42.0056225663258	0.0113634075228928
42.3866486260844	0.0091069988728607
42.6256882836991	0.0208356425835961
42.8469008719739	0.0196909936676152
43.1518505103042	0.00758160097900653
43.3398621714047	0.00619160783408871
43.5306121987659	0.009337350611792
43.7627261474107	0.0217930753719721
43.8916656785536	0.0171431531656623
44.0285355464668	0.00342893366397277
44.2361670207873	0.0186253613056871
44.365900073022	0.0228105324356821
44.4984484709371	0.0168300683724493
44.6831268152613	0.00472033656630248
44.8440338170033	0.012608442082248
45.0243939773674	0.00928799917932286
45.3682368818313	0.0164965254503296
45.6205369451447	0.0151464811098923
45.7878458724555	0.00677091884548005
46.0502403336575	0.0080626354920253
46.2298150180158	0.00693724549382556
46.4073258348463	0.00136024679194777
46.6788966511591	0.010706712878685
46.8480927559873	0.00952162120754267
46.9781683098336	0.00720063352507671
47.17635749098	0.00118647614740464
47.3101283686381	0.00417140752819537
47.4399723636234	0.00669006750055748
47.6657953242242	0.00565320329543725
47.8524380515293	0.00209870607493695
48.0429426880633	0.00595122037619984
48.3532731198112	0.0100474710871481
48.6094923031324	0.00392855783433998
48.863969305077	0.0174730948697758
49.1881250671712	0.0139667932112745
49.3912216408795	0.00801552068330903
49.6774165286192	0.00789313405060783
49.8623941218589	0.0119173513256734
50.0171011975694	0.0204899112414293
50.2131579740059	0.0137183537067624
50.3568942416534	0.00186233281188287
50.4978506743137	0.0162674931658751
50.6959176261922	0.0203686286384257
50.7967010766411	0.01400150289902
50.9170195099523	0.00551505292363521
51.1551190812924	0.0157739140532807
51.3452378325653	0.00909207925048275
51.571143385194	0.0113555254772712
51.9461392136494	0.0124993895562669
52.0992816105508	0.00517602053599388
52.2756868204569	0.00698866173957492
52.5450574435598	0.00567673117775256
52.7224938093554	0.00339192751243221
52.9026724556004	0.0102664954838302
53.1552707016093	0.00911113490386059
53.2835883149697	0.0065796845482381
53.4261350831345	0.00222793542743605
53.6301138011602	0.0051965691670001
53.7579530435261	0.00681923231417927
53.9046753181457	0.00621522242035234
54.1823134703971	0.00146624255232903
54.3748068903136	0.00711806413281633
54.5807563601889	0.0108084422415
54.9659151984288	0.00774163007393416
55.204300573361	0.0176003019208799
55.4257469344131	0.0142499674295796
55.7306128682049	0.0109302469021011
55.9193689827511	0.0112787964320976
56.1110484630886	0.00928400606432772
56.3386171882422	0.0204272791991406
56.4675723013376	0.0157966951006064
56.6191515535357	0.00077327822759211
56.8250305245101	0.018650368761791
56.956110067149	0.0203467189326076
57.0667596517971	0.0142222086396857
57.2544962360028	0.00850551039941626
57.4167533140487	0.0168882527525083
57.6030019114183	0.0115674753503747
57.9502352868819	0.0145499814708564
58.1998547895174	0.0130904528749372
58.4441090135062	0.00436121204975409
58.6246524518677	0.0084363268360424
58.8036720970604	0.00653365097476629
59.0701641875539	0.00670711161970526
59.2527302571781	0.0112158155105564
59.419319571827	0.0094304239800596
59.6138735445515	0.00523655471780695
59.7631542480726	0.000539768726738745
59.8992107400849	0.00483532270436168
60.0939788932196	0.00676530292625189
60.2566287142798	0.00627216429364645
60.4459123712486	0.00294840062726426
60.7373059069717	0.00920816961778393
60.9537150403304	0.00896551186569298
61.2187667590332	0.00532089051930972
61.5661310694703	0.0170523092160506
61.7856891478637	0.00926269246686622
61.9872682826584	0.0107326746869093
62.2721852074668	0.0095716899541253
62.4525038236341	0.0127381761525673
62.6013181687918	0.0199032556751267
62.7988482281015	0.0116850320176096
62.9247701255417	0.00179347307325051
63.0657870847325	0.0156607711773223
63.2638558864011	0.0190588474669164
63.3649093392697	0.0125977328278383
63.4859808877761	0.00627422986958737
63.725331727533	0.0176539954915524
63.9177489678189	0.00997364866369287
64.1454549769371	0.0102136368479459
64.5213778006142	0.0111859936667127
64.674997676275	0.00451517829545501
64.8514391276167	0.00750270677909989
65.1200300171776	0.00529236767630563
65.2973019199546	0.0040748638409505
65.4775584877994	0.0105955280078409
65.7283355299116	0.00883410909713515
65.856342104664	0.00617274749408529
66.0012499540247	0.00167711448003255
66.2025051513315	0.00532049917773017
66.3302333123296	0.00680042589196597
66.4790630387148	0.00661777692399239
66.7574939641932	0.00246191938998817
66.9505510588779	0.00638670873007067
67.1576950554819	0.0102509264278664
67.5457405497978	0.00761935940258447
67.7837179600727	0.0162558291664565
68.1096074258633	0.00691499136763484
68.3089766130249	0.0128143574160769
68.4994295385406	0.0124962311060809
68.7735770926535	0.015023005930487
68.9138883169013	0.0198500278728596
69.043285599554	0.0147810993924248
69.2603393954127	0.00744335091847711
69.3974602043985	0.01837653583569
69.5291289929558	0.019418841206216
69.689861614941	0.00905870077825787
69.8259600968078	0.00951518415869915
69.9893457920411	0.0176331977812468
70.2856207184987	0.00536360645103612
70.5292593528089	0.0140159016358531
70.7773304967885	0.0119617706113593
71.0186189836303	0.00456347266828227
71.1987161051568	0.00872285786367606
71.3773021767939	0.00633645771780043
71.6436066135711	0.00704249826645933
71.8263814663662	0.0111642299964434
71.9906893749789	0.00911409822437198
72.1851393393521	0.00485023343035854
72.3329795937214	0.000478912805762976
72.4696329388683	0.0049333060732661
72.6644891813517	0.0067722403839663
72.8282349043515	0.00677610828360693
73.0176790536725	0.00373265484982929
73.30970247891	0.00862723663857282
73.5271377657393	0.0085648327801129
73.7941201215703	0.00526605152537443
74.1411703423006	0.0157276736004917
74.3599332185486	0.00758134834598998
74.5611822814018	0.0117875205997664
74.8471789262537	0.0100143638034938
75.0273792319861	0.0130127814189893
75.1740428689444	0.0195385399557877
75.3724191222411	0.0108290678910032
75.502500199456	0.00297454744998891
75.6438967045782	0.0161200984895776
75.843579591951	0.0179933458176087
75.957256465038	0.0101829710904159
76.0886730858669	0.00806136388063665
76.3364181193451	0.0172266253996049
76.5379385596435	0.006755650609177
76.9129938533007	0.0152835842645498
77.138057506938	0.00822003167935987
77.3103767495256	0.00477642752763166
77.5800128428202	0.00851239827171344
77.757244253871	0.00212711546445813
77.9351130522155	0.00733066220232275
78.2057227447294	0.0102774352300482
78.3454708654496	0.00755741587524455
78.4745447210742	0.00455576148695022
78.6868108365014	0.00296692124497896
78.8218254402907	0.00622545556706562
78.9527329488923	0.00675551332462673
79.2127475935334	0.00631511066677711
79.4028886701304	0.000981605128697549
79.6000893828979	0.00854517758223336
79.9448855230818	0.00312958686849169
80.210547039312	0.0115627593480292
80.4350919075614	0.0151590814555551
80.7545836920578	0.00741115239645055
80.9503870039813	0.014959151741644
81.1395749249145	0.0097604159486792
81.3974726431448	0.0177414286070166
81.5279217673945	0.0187635665572641
81.6639433789917	0.00996952598831119
81.870675670398	0.0115643970588255
82.0016173423823	0.0193884360470701
82.1392996433129	0.0172247216469993
82.3144446344756	0.00595235678312141
82.4641001009964	0.0140535765257273
82.6389922551201	0.0166030991672255
82.9594062550019	0.00762690798975569
83.2176429564085	0.0148456951403523
83.4163946128418	0.00802131772972429
83.6671752456315	0.00689578525965614
83.8469294704756	0.00877848700525544
84.0242242283468	0.00292297990553886
84.2919423139866	0.00965246158912534
84.4732155395356	0.0103774249717528
84.6172746271037	0.0076510453038752
84.8177368239293	0.00255396312149997
84.9597022206556	0.0026374784556284
85.0967996260493	0.00609390025066638
85.3022632553532	0.00676207499460232
85.483989284468	0.00669362962789188
85.6740553906274	0.00109859677026059
85.975059028866	0.00974389612739484
86.2114705532395	0.00394211005835251
86.592779712833	0.0143491621570901
86.8118881034317	0.0120818084298118
87.0207059630522	0.00666010342055315
87.3128316747069	0.0141734510178434
87.5037972607937	0.00863508968512463
87.6684169166856	0.0170766563278603
87.8645781426168	0.0162681197259286
87.9981275309449	0.00477150589655496
88.1343212332723	0.00967482901259316
88.3322073151056	0.0197333263243848
88.4527785026276	0.0152787261037729
88.5598248132964	0.00732301543713976
88.7829030269056	0.01555321041606
88.9632048132567	0.0148904333771697
89.1763144074347	0.0048990703045522
89.5510541964642	0.0136812108170136
89.75114099363	0.0058506941152817
89.916657305466	0.00596765207996113
90.185603591504	0.00771986044175078
90.3624940467064	0.00110750682175412
90.5409500875959	0.00860911561327087
90.810592751095	0.00943048047689769
90.9428020198656	0.0066988492526949
91.0755744533148	0.0033009266854683
91.2642637788574	0.00336948553404035
91.3973857444735	0.00628047764048952
91.5295087392482	0.0067093681243744
91.7930618449062	0.0064387884898197
91.9833612437828	0.00116480003647535
92.18157544249	0.00850338908104992
92.5314200077686	0.00219427356861016
92.7974531785704	0.0118583308746097
93.0238939739112	0.0140513419701359
93.3404466075186	0.00832625191742495
93.5355216525146	0.0150016644981331
93.7252985011522	0.00909768187678851
93.9795279811594	0.0180706938795278
94.1086522798969	0.018003281367816
94.248210384687	0.0081138804991691
94.4637249911972	0.013623841350638
94.5929617560681	0.0195326250303581
94.7136523714093	0.0165362481672297
94.884773022124	0.00556844530360553
95.0354230766114	0.0138154094109162
95.3094427013844	0.0113710987176239
95.5330224314895	0.00777413044115107
95.7909391035001	0.0143417362986075
96.0684554755885	0.00452218846325489
96.2389061160613	0.00712816882174056
96.4183848777149	0.00873586311567907
96.6839840189442	0.00247915960026963
96.8632435978635	0.0095823860134768
97.0440943027135	0.0100488054132718
97.2502125976815	0.00604329994566296
97.3881219334389	0.00224310522295161
97.5292585670754	0.00279240505088045
97.7291550040185	0.0065958502103843
97.8719498070496	0.00678523544631148
98.0539630938675	0.00691233753910959
98.3409929237261	0.00395794499195861
98.5456150516587	0.00948582821089749
98.7830367625365	0.00373488306367324
99.1643241816851	0.013875792934144
99.3833682201569	0.0112549300990768
99.5917519332532	0.00672998640719705
99.8838473521528	0.0139300135786176
100	0.00814662407381765


==> results/lambda_0p0001/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.00430107526881721	1.65959089967793
0.0432902047221879	1.66761428353255
0.0843300540892596	1.67064862928136
0.141297947929971	1.67144949042107
0.217651935248061	1.67045863574806
0.25	1.66964032562527
0.335383260305717	1.66635522566475
0.5	1.65442857212747
0.597374932121025	1.6436754722981
0.702373818654132	1.62961333792949
0.905270956111658	1.59957369024164
1.07306926448371	1.57723992228293
1.26461153727864	1.55869221463453
1.61934333717722	1.54391640522831
1.81916342359482	1.54236534792052
2.01407689145227	1.54206523393375
2.29111449700208	1.53986491382011
2.4698117419128	1.53717933511078
2.64805768711802	1.53449758563505
2.90234532232801	1.53153857970277
3.03597185409503	1.53060321052571
3.16790362243519	1.53012136941098
3.34662949226255	1.52982576985897
3.47932172686837	1.52950655693325
3.62794994987463	1.52865257849191
3.89522333077448	1.52490732574136
4.0799234506405	1.52116672205595
4.28089110984918	1.51718041470138
4.64074485552378	1.50805385566796
4.88269220109999	1.49444096334359
5.09751648372383	1.47231745576886
5.38583276282542	1.42812682190156
5.56633367611607	1.3993322746459
5.83221729153214	1.36841781034453
6.00893794795539	1.35771337114511
6.14837178263861	1.35425951557609
6.36793412152898	1.35374019501077
6.50932168723654	1.35264548752049
6.64537532310101	1.34842346256495
6.82598484967988	1.33682528011849
6.94383162707971	1.32621659599414
7.08804042461707	1.31160187800399
7.34059498520259	1.2870246203329
7.54048008403154	1.27231297878159
7.79134046476469	1.26181706092303
8.09846733486285	1.25804891756106
8.2876861251679	1.25770868535801
8.47246829642913	1.25707653835927
8.74099789905235	1.25532019134308
8.92007389176634	1.25424537839634
9.08488272104491	1.25338189447452
9.29170556960271	1.25255516540433
9.43523825305253	1.25231926459794
9.54565268197163	1.25228119289443
9.74234744048438	1.25219988720454
9.88346543747987	1.2519505539494
10.0633006833528	1.2511587804467
10.3404499087732	1.24882361246642
10.5395235605312	1.24711448248875
10.7684260388238	1.2451750255116
11.1444339471614	1.23582445834935
11.3584857685244	1.22275199796508
11.5597515717026	1.2053820119857
11.8397819455064	1.18070563416775
12.0199542836957	1.16869981888849
12.2029192192088	1.16026417231883
12.4246466896672	1.1554422042033
12.5694664255347	1.1550566784389
12.7111052591514	1.15491993812114
12.9190838178644	1.15117047764078
13.0522655038612	1.14588798931975
13.1561851865699	1.14073822424973
13.3689058492024	1.12922506944486
13.5372858722932	1.12030041489648
13.7290594962755	1.11109336333202
14.1011164351057	1.09968407266594
14.2980368913397	1.09767963659517
14.4710119453208	1.0972413341651
14.7481016577408	1.09674835078601
14.9272246928038	1.09618362364317
15.1055191067187	1.09578533802487
15.3613027114219	1.09534676175473
15.5027598764219	1.09506277380423
15.6336145708455	1.09488860759748
15.819495768453	1.09485203853546
15.9531557686849	1.09484080043954
16.0832802024003	1.09477129365828
16.3339679978303	1.09442425269701
16.5197346559949	1.09378581169635
16.7119986729001	1.09290527423794
17.0400684355499	1.09184517970748
17.3022697513833	1.08960702246378
17.5225992512148	1.0840751100214
17.8403237140156	1.07036337151108
18.0323544615145	1.06232269318242
18.3085785166208	1.05412797705707
18.4937456708443	1.04997424566407
18.6436228010517	1.04764741755051
18.8524397448598	1.04684198554259
18.9945399473414	1.04672144209476
19.1343535016879	1.04531156504549
19.3195659223628	1.04123944538217
19.4234107741428	1.03860288367763
19.5565593593629	1.03549219292633
19.8021073921327	1.03044693669217
19.9960001462975	1.02631406616818
20.2322830016947	1.02151769768096
20.5695821453808	1.01816549432144
20.7385074309897	1.01788436487935
20.9230835609999	1.01772008490734
21.1931153620374	1.01727392107602
21.3713729987504	1.01716548459637
21.5534205139169	1.0171116881717
21.7907651259428	1.01688872726755
21.9207794559814	1.01679416299463
22.0687370601913	1.016781914072
22.2657720095375	1.01674692641639
22.3973542139724	1.01668045851426
22.5677432294937	1.01659432133961
22.8464610331026	1.01616973266214
23.0415129280538	1.01563606608268
23.2591029615687	1.01529170931802
23.6438944877295	1.01367264219734
23.8680867953645	1.009875144167
24.0818197366591	1.00504935071468
24.373660659825	1.00047200549075
24.5596845494596	0.998789831361422
24.7473833756054	0.996886851295791
24.9670834036272	0.994764597762743
25.1032147701173	0.99440476346839
25.2318566514154	0.994417763059854
25.4382225228438	0.9930531067725
25.5753690070718	0.991163299985992
25.6878710519566	0.989754617743259
25.890724758494	0.988257991496023
26.0582495187322	0.987424872831421
26.2510705520313	0.986061128304043
26.6184233868187	0.982385715928073
26.8280678927524	0.981292260810923
26.9991956266491	0.981092094471444
27.2733805237148	0.980871347038435
27.4524858372975	0.98068149441199
27.6305805617086	0.98065268064112
27.9063754170088	0.980589866359852
28.0566814084231	0.980476263624392
28.1853422308982	0.98040189878628
28.3711097865274	0.980388344891263
28.5061580434794	0.980358949075582
28.6346753366483	0.980295034879386
28.87939886393	0.980230077719878
29.0665017751551	0.980122347444469
29.2582766008617	0.979790563719998
29.5814771615804	0.979349365141955
29.8513843565621	0.978979639040901
30.0827665300976	0.97715451662847
30.4063703221437	0.973491597780369
30.6028777855103	0.972458001975994
30.8854232982824	0.971841629638888
31.068125301932	0.970862257302489
31.2124356873783	0.969815598658364
31.4178696728891	0.969292748907271
31.560838257847	0.969226034498065
31.6990253977371	0.968461525355983
31.8849319201971	0.966817613418993
31.9915768172856	0.966238912530543
32.1260608522086	0.966002644643913
32.3728897799796	0.965839777953542
32.574566407581	0.965322615925892
32.8162298297248	0.96392017580216
33.1470764742264	0.96263312421434
33.312872332812	0.962552033460747
33.495626302619	0.962428538492126
33.7645446781275	0.962221318930448
33.9428658112024	0.962220176182348
34.1257297131976	0.962153181718494
34.3426694989864	0.962002038299635
34.4712087856215	0.961939703289404
34.6012463866975	0.961927864520862
34.7967874176502	0.961888538789982
34.9251228303452	0.961823149604044
35.0794268117937	0.961781062017615
35.3606911490761	0.961720857208474
35.5535427043375	0.961470927335366
35.7605256105694	0.961135920761971
36.1468181812047	0.960854431720884
36.3717858730402	0.959652944933716
36.5938249462327	0.958049361469076
36.8947104793216	0.957264772911579
37.0846775297422	0.957212471723932
37.2743033275866	0.956932763062206
37.5006570068877	0.9557167339331
37.6312064634264	0.955287641449634
37.7793391339512	0.955277710768212
37.9850544577062	0.954568981720991
38.1177592631181	0.953659183871046
38.2234413554634	0.953192320671025
38.4127369846272	0.95306896158297
38.5751457256371	0.953017741775761
38.760216263522	0.952879070288459
39.1077499135663	0.951838464190006
39.3562288415903	0.951019163895175
39.516155582903	0.95089286918124
39.783107334941	0.950744011491845
39.9627400090419	0.950591235710478
40.1404603514514	0.950574497213252
40.4130441026259	0.950455714687446
40.5796610426052	0.950329647201373
40.7086755733997	0.950254634489929
40.9208418146252	0.950226891906446
41.0557636645377	0.950196293204508
41.1839393051616	0.950131101109612
41.420732111103	0.95006636800127
41.6085924093567	0.950044852730744
41.8001854076862	0.949896423447552
42.1169801084647	0.949461226478793
42.3843907902622	0.949382143077196
42.6229786505665	0.948602097535176
42.94923737886	0.947157304532953
43.1490254699634	0.946957177726866
43.432539497014	0.94686129373185
43.6126844647052	0.946539183618527
43.7600941109071	0.945800087301959
43.9597496366353	0.945244873991048
44.0906627331803	0.945248216440238
44.232339099721	0.944836706687011
44.4332528962073	0.943749062308828
44.5464185365072	0.943507606071814
44.6778171404071	0.943496801225319
44.921574725828	0.943221344196398
45.121285327434	0.943060223709619
45.3586940900318	0.942504260259345
45.7198622107874	0.941653358541312
45.8908268546434	0.941607024536312
46.0726720775818	0.941468525535139
46.3407270288842	0.941316777499042
46.519055755774	0.941294944336156
46.702501588704	0.941160340633205
46.9315474227718	0.940987516243764
47.0608802594925	0.940939348717216
47.2063790443109	0.940931130118887
47.4061911620571	0.940866746339735
47.5373259541633	0.940801687634206
47.7056480890367	0.940758650204526
47.9892744760705	0.940703841617506
48.1862801438456	0.940474681611655
48.4057741127367	0.94020287945
48.7971226485636	0.939906877684136
49.023587283257	0.939006182264234
49.2399938373756	0.938429490838115
49.5363108995347	0.938173718234856
49.7239279572268	0.938084534843968
49.9037311752389	0.937799929961783
50.1128852996881	0.936845375908959
50.2494294847615	0.936611080474028
50.3977453072044	0.93659241925871
50.6019862967827	0.935785413036674
50.7251636814471	0.935238911593234
50.8344553534085	0.935075417725758
51.0450457757429	0.934957753494965
51.2127858134435	0.934607691958122
51.4151111438952	0.934434055367138
51.789260628835	0.933572076550383
51.9895465569729	0.933265683617572
52.1537726070076	0.933224034283462
52.4250621312094	0.93300295139207
52.6031203962601	0.932925291986017
52.7811052708952	0.932907556078176
53.0532487313307	0.932689113509746
53.1986635281259	0.932582420393181
53.3269412366064	0.932529695232913
53.5232175980258	0.932514586293198
53.6617189420548	0.932467810242119
53.7902673203516	0.932400840169004
54.041913402072	0.932324204354341
54.2307921888423	0.932296494818378
54.4241088498011	0.932144822725717
54.7567608848777	0.931787696808452
55.0240556533549	0.931673537303235
55.2496162068402	0.930991277769402
55.5753654017321	0.930300491014387
55.7727333820663	0.930101648033615
56.0564559956969	0.929874090022728
56.2285299905459	0.929478878448083
56.3644506674044	0.928845052370339
56.5742955632235	0.928494493726704
56.710525980912	0.928424545814439
56.8448578452555	0.927913201001043
57.0286626273085	0.927151414324268
57.1337471762034	0.927053796584104
57.2719220347449	0.926995947259779
57.5256581222356	0.926428414554381
57.7343494809266	0.926267271868919
57.9813584765748	0.9257577400387
58.304105712355	0.925232128033995
58.4665331334844	0.925193011110327
58.6476913648734	0.925038167990278
58.9151429239087	0.92490185009114
59.0934503592475	0.924865513495224
59.2772297366263	0.924707970736009
59.501996504332	0.924537836550398
59.6316315022134	0.924493655367281
59.7759203984172	0.924485700017069
59.976311157988	0.924419463486887
60.1077609957215	0.924352681965805
60.2743430063004	0.92429401211974
60.5593879320225	0.924236978664989
60.7568132113842	0.924048949712801
60.9763265590675	0.923791589750834
61.3689090248863	0.923550923214428
61.5952974482884	0.922847849706132
61.8116053878121	0.922483472159216
62.1081950895223	0.92213848421611
62.2963320709782	0.921972479044967
62.4759602658264	0.921711458206145
62.6834323796981	0.920824266479162
62.8207235138499	0.920607758537214
62.9675209118422	0.920587867016019
63.1707812570277	0.91983826942263
63.2933831161219	0.919359296602153
63.4021746279376	0.919230572805952
63.6140057139532	0.919045399498703
63.7843304790232	0.918594977486939
63.9885657506889	0.918403747684393
64.3601383115057	0.917677000400738
64.5599343839054	0.917424001344495
64.7231688790403	0.917387327617388
64.9937478891203	0.917153348795954
65.1715653763517	0.917079634213026
65.3494507548353	0.917057784088673
65.6213142440714	0.916828664871925
65.7661562560994	0.916724904724688
65.89446516353	0.916674857470934
66.107759866946	0.916656947379861
66.245349820766	0.916604996925641
66.3751449900147	0.916537799856648
66.6317110439978	0.916443291728593
66.8217606639689	0.916410713288248
67.0179846684029	0.916260491266095
67.3578092336844	0.915951869800653
67.6236211921526	0.915811432917518
67.8448150554955	0.915200600805895
68.1671001160032	0.914748972945763
68.3635709271013	0.914466201456976
68.6463606665244	0.914191800778053
68.8127123590287	0.913767640471107
68.945529915653	0.913173862391439
69.1401096218119	0.912887337911931
69.2718384668689	0.912831587048024
69.4068933652265	0.912356709474826
69.5908608026245	0.911628770457277
69.6964541458823	0.911533917430076
69.8338946617296	0.911468271984872
70.0878563165574	0.910846697490185
70.2955567669064	0.910676541812334
70.5397761981958	0.910238522165477
70.8647429006532	0.90974824729863
71.0268859418444	0.909710642166569
71.2076168101084	0.9095520320423
71.4749229865875	0.909406377290703
71.6530338495405	0.909372917602426
71.8363881524093	0.909216252281077
72.0632568051629	0.909046372155445
72.1924608723935	0.90900221304045
72.3382993649951	0.908993799232672
72.538935537316	0.908930113082283
72.6698450356773	0.908863072233191
72.8350847611702	0.908794554542838
73.1201490875848	0.908727657444404
73.3173588201336	0.908571022137275
73.5360031701949	0.908321176770177
73.9279152971615	0.908119354852963
74.152561131869	0.907512793703289
74.3698635884704	0.907201291525831
74.667232126956	0.906828418595213
74.8548841996725	0.906617728121264
75.0345637129794	0.906387631536299
75.2434643109	0.905521926240505
75.3792766393867	0.905287141654071
75.5109001752379	0.905288791060982
75.7166145457677	0.904640812967181
75.8539478793489	0.904095189212313
75.966142895445	0.903958893756055
76.1775024517286	0.903776314049824
76.3486403661992	0.903317066582745
76.5521219738824	0.903117472094606
76.9265849442317	0.902440203050386
77.1263934572988	0.902209673917083
77.2891917986752	0.902174958592493
77.5593558715637	0.901931939409084
77.7370670358761	0.901856010753892
77.914864384968	0.901834869163786
78.1866909776304	0.901610135068004
78.3318265403653	0.901509814611445
78.4601238697605	0.901461631475938
78.6738690879073	0.901443878677797
78.8115036682618	0.901392736822214
78.9412390002054	0.901325974219865
79.1977469847834	0.901217669912763
79.3878698960302	0.901180142044297
79.5841993925136	0.901048589706682
79.9240875228015	0.900750741030975
80.1901568415473	0.900627021045411
80.4105158481381	0.90007728884145
80.7328860573314	0.899689171524882
80.9294521124468	0.899387031753436
81.2133646736162	0.899088437753015
81.3795200344098	0.898673453802489
81.5122105197127	0.898092198880411
81.7069338087598	0.897810550863256
81.8388672186525	0.897755367559491
81.9737802298484	0.897290201628321
82.1575215190822	0.896579386950649
82.2628670338233	0.896487525451059
82.400421625615	0.896425846669544
82.6555795703925	0.895816855808157
82.8631132043352	0.895647161670941
83.109084651588	0.895224629649702
83.4335942816569	0.894774615341438
83.5953705382299	0.894736438799317
83.7759223997992	0.894570294044969
84.04307190054	0.894422963788011
84.2211685760709	0.894389577903085
84.4045609640971	0.89423696465904
84.63085662731	0.894075303752156
84.7601933532794	0.894033587636926
84.9056694920489	0.894025496905561
85.1064458736634	0.89396188125395
85.237469575411	0.893895041991208
85.403062322776	0.893820272217168
85.6882627512233	0.893743911993775
85.8856869583716	0.893600997901035
86.1047310222197	0.893361213543667
86.4972243655291	0.893171763530986
86.7216543516879	0.892613943742114
86.9386180071878	0.89234738497118
87.2358471092508	0.891962381294798
87.4238456263368	0.891746887310662
87.603543882369	0.891512193504436
87.8118557517353	0.890662178954839
87.9480891336933	0.890436896609339
88.0962468359712	0.890422637767052
88.3003222067676	0.889720758106894
88.4231552151564	0.889256930900667
88.5322070487202	0.889129356408191
88.7432044008085	0.888962295662091
88.9151683152047	0.888519403910505
89.1182431740986	0.888321684417117
89.4929918455506	0.887673937255665
89.6928540161531	0.887459350381017
89.8554424552285	0.887425547900191
90.1254229603572	0.887174783216267
90.3030968663236	0.88709659561315
90.4808719024892	0.887076675825444
90.7526685343344	0.886860727010995
90.8979165007369	0.886765220577158
91.0262358185586	0.88671930043428
91.2401828979939	0.886701747915236
91.3778171451972	0.886651054027916
91.5075311689658	0.88658465347709
91.7640316004931	0.886466423793772
91.9541830129997	0.886423915484648
92.150596739716	0.886304549139688
92.4905981050123	0.8860151274111
92.7568376513528	0.885902891602404
92.9765517840721	0.885393824303343
93.2988320996195	0.885043184845278
93.4954234703333	0.884738188444967
93.7799992497025	0.884435733822025
93.9462245930924	0.884024976631235
94.0788528887847	0.883452814438928
94.2737537652434	0.883175826842851
94.40589207181	0.883120476953258
94.540678138155	0.882661159091033
94.7242947588662	0.88195914678451
94.8294552113882	0.881868226891747
94.9670380110419	0.881813835227328
95.2228778593837	0.881233417766571
95.4301717194236	0.881066067570685
95.6762737992816	0.880657464933769
96.0008556913942	0.880234940391729
96.1624852999715	0.880195994662503
96.3429705329278	0.880024497256834
96.6100809776703	0.879874893633397
96.7881932479241	0.879842570617156
96.9716028646071	0.879695642339264
97.197681891701	0.879542421016203
97.3270948855098	0.879502918974435
97.4724377607208	0.879495019613467
97.6732543753878	0.879431545969137
97.8043233009335	0.879364938790644
97.9700506244906	0.879285580148582
98.2553072711167	0.879201021956811
98.4528570668369	0.87906853298344
98.6721096665615	0.878836028324128
99.0649342564794	0.878657619614598
99.2890185509322	0.878136116132381
99.5057598278911	0.877895978709766
99.8028987733927	0.87751248019192
100	0.877296912115736


==> results/lambda_0p0001/data/tracking_error_norm.dat <==
0	1.4142135623731
0.00430107526881721	1.35317581173745
0.0432902047221879	0.906623395037708
0.0843300540892596	0.595996184238439
0.141297947929971	0.335128723124626
0.217651935248061	0.162332806265183
0.25	0.125825284595173
0.335383260305717	0.091925953437769
0.5	0.116665659805746
0.597374932121025	0.134294962661419
0.702373818654132	0.147558626771228
0.905270956111658	0.152954444030727
1.07306926448371	0.140798394563743
1.26461153727864	0.115485077558991
1.61934333717722	0.0588945184508439
1.81916342359482	0.0277935560847395
2.01407689145227	0.0163956554630107
2.29111449700208	0.0415669116462716
2.4698117419128	0.0481012177058405
2.64805768711802	0.0467622785411615
2.90234532232801	0.0390910435069972
3.03597185409503	0.03188678809416
3.16790362243519	0.0231281384669941
3.34662949226255	0.0160700232382256
3.47932172686837	0.0204481859491339
3.62794994987463	0.0309072962240167
3.89522333077448	0.0494797152003909
4.0799234506405	0.0541085038851881
4.28089110984918	0.0530544943012558
4.64074485552378	0.0721866066143573
4.88269220109999	0.102298805725717
5.09751648372383	0.130695142583747
5.38583276282542	0.152107976952291
5.56633367611607	0.145867606252739
5.83221729153214	0.113457272752
6.00893794795539	0.0828977102698261
6.14837178263861	0.0536395454007841
6.36793412152898	0.00648895654804861
6.50932168723654	0.0382826028981091
6.64537532310101	0.0685425951083943
6.82598484967988	0.0981687662556836
6.94383162707971	0.109527717248857
7.08804042461707	0.114990516651347
7.34059498520259	0.107513754525616
7.54048008403154	0.0913213382772056
7.79134046476469	0.0642719996272758
8.09846733486285	0.0267037775278778
8.2876861251679	0.0142086913238013
8.47246829642913	0.0225217843628607
8.74099789905235	0.0284182083610887
8.92007389176634	0.0263618276161204
9.08488272104491	0.0252650700683748
9.29170556960271	0.020783451069634
9.43523825305253	0.0135524080682915
9.54565268197163	0.00774229143408279
9.74234744048438	0.00944000373096154
9.88346543747987	0.0154260531923212
10.0633006833528	0.0236647237378388
10.3404499087732	0.0322224895469154
10.5395235605312	0.0303325503431448
10.7684260388238	0.0342614132199068
11.1444339471614	0.0705567685189882
11.3584857685244	0.0917708451785495
11.5597515717026	0.103140906763032
11.8397819455064	0.0968224354259025
12.0199542836957	0.0838597011994796
12.2029192192088	0.0683864083881494
12.4246466896672	0.0406133571728815
12.5694664255347	0.0137484990859881
12.7111052591514	0.0167272232824653
12.9190838178644	0.0538018561133099
13.0522655038612	0.0685631376901834
13.1561851865699	0.0749379945719886
13.3689058492024	0.0775822549202606
13.5372858722932	0.0753854794080273
13.7290594962755	0.0703741950531974
14.1011164351057	0.0483460709763099
14.2980368913397	0.0292532076168113
14.4710119453208	0.0145067701568556
14.7481016577408	0.0159459621844124
14.9272246928038	0.0175474522298484
15.1055191067187	0.014093481718186
15.3613027114219	0.0144811976259376
15.5027598764219	0.0148022864986635
15.6336145708455	0.0116739399667443
15.819495768453	0.00318461792069167
15.9531557686849	0.00461094406240179
16.0832802024003	0.00798597962916562
16.3339679978303	0.0125957426915464
16.5197346559949	0.0186480408868236
16.7119986729001	0.0203352560101205
17.0400684355499	0.0182225979427403
17.3022697513833	0.0387921421303113
17.5225992512148	0.0576042441288856
17.8403237140156	0.0690682225096797
18.0323544615145	0.0631072340073891
18.3085785166208	0.0510337294861671
18.4937456708443	0.0463701289611026
18.6436228010517	0.0380368100820075
18.8524397448598	0.0106928525476909
18.9945399473414	0.0143189115071255
19.1343535016879	0.0352542212787214
19.3195659223628	0.0497417228571692
19.4234107741428	0.0509315702106128
19.5565593593629	0.0481882283663191
19.8021073921327	0.0444520558148443
19.9960001462975	0.045666546176054
20.2322830016947	0.0434059040618
20.5695821453808	0.023384792290466
20.7385074309897	0.0112345935233319
20.9230835609999	0.00990131443101042
21.1931153620374	0.011311623134043
21.3713729987504	0.00595555127586328
21.5534205139169	0.00729767995654169
21.7907651259428	0.0105365106720481
21.9207794559814	0.00818301895495146
22.0687370601913	0.00221420168278025
22.2657720095375	0.00580427247822002
22.3973542139724	0.00700080080333662
22.5677432294937	0.00581940983045297
22.8464610331026	0.0130027788521893
23.0415129280538	0.0148415188795586
23.2591029615687	0.00958230929473617
23.6438944877295	0.0312776513234218
23.8680867953645	0.0446703405969391
24.0818197366591	0.0461126142059869
24.373660659825	0.0327655537720745
24.5596845494596	0.0280714297893212
24.7473833756054	0.0317797502878628
24.9670834036272	0.0279402055531892
25.1032147701173	0.0137609759602033
25.2318566514154	0.0053367604503948
25.4382225228438	0.0308760290600092
25.5753690070718	0.0367776270585245
25.6878710519566	0.0344803246088286
25.890724758494	0.0236805054212462
26.0582495187322	0.0210835620584135
26.2510705520313	0.0262833692934345
26.6184233868187	0.030563678810883
26.8280678927524	0.0197453785799382
26.9991956266491	0.00894033763480029
27.2733805237148	0.00985519139467637
27.4524858372975	0.00821924939516818
27.6305805617086	0.00170936225875427
27.9063754170088	0.00838425718713922
28.0566814084231	0.00892964702062228
28.1853422308982	0.00709799046400699
28.3711097865274	0.000843708384255293
28.5061580434794	0.00512278571439108
28.6346753366483	0.00684144568734325
28.87939886393	0.00301612357530078
29.0665017751551	0.00663650677904637
29.2582766008617	0.012274084681718
29.5814771615804	0.0064636806602746
29.8513843565621	0.0181838743877546
30.0827665300976	0.0314926228532666
30.4063703221437	0.029130565779287
30.6028777855103	0.0179288640625908
30.8854232982824	0.0141004380805222
31.068125301932	0.0242168574035983
31.2124356873783	0.0257823848588611
31.4178696728891	0.00890670110566258
31.560838257847	0.0102439547611966
31.6990253977371	0.0247326989654074
31.8849319201971	0.0283044949826913
31.9915768172856	0.0222618225457637
32.1260608522086	0.0114007822453211
32.3728897799796	0.00806734313504256
32.574566407581	0.0160923435481784
32.8162298297248	0.024471665833792
33.1470764742264	0.0139193116006788
33.312872332812	0.00574178667763799
33.495626302619	0.00831842637895558
33.7645446781275	0.0050315655303832
33.9428658112024	0.00334199491632395
34.1257297131976	0.00859194901306757
34.3426694989864	0.00833470963162332
34.4712087856215	0.00629864008471669
34.6012463866975	0.00190979004029124
34.7967874176502	0.00546101465782823
34.9251228303452	0.00678123285666142
35.0794268117937	0.00473099487707469
35.3606911490761	0.00403470611370722
35.5535427043375	0.0108013961961592
35.7605256105694	0.0104293861341092
36.1468181812047	0.0145656867607241
36.3717858730402	0.0254263618447712
36.5938249462327	0.024045468761618
36.8947104793216	0.00847052173758309
37.0846775297422	0.00130408900615623
37.2743033275866	0.0142573021764031
37.5006570068877	0.0231980490917519
37.6312064634264	0.0159653957259924
37.7793391339512	0.00126276490651645
37.9850544577062	0.0222447660788129
38.1177592631181	0.024928379467741
38.2234413554634	0.0198274870921228
38.4127369846272	0.00306731252394283
38.5751457256371	0.00678595219764657
38.760216263522	0.00693258444230125
39.1077499135663	0.020128981839832
39.3562288415903	0.0159325429049855
39.516155582903	0.00714435056353303
39.783107334941	0.00836314434074566
39.9627400090419	0.00712211766072015
40.1404603514514	0.000981417382469268
40.4130441026259	0.00977638428050698
40.5796610426052	0.00901320363995606
40.7086755733997	0.00706264986953814
40.9208418146252	0.00066615763042141
41.0557636645377	0.00487333972836968
41.1839393051616	0.00678257088813512
41.420732111103	0.00463240050261477
41.6085924093567	0.000489271480075143
41.8001854076862	0.00840860052285123
42.1169801084647	0.00824179112317586
42.3843907902622	0.00919618532316093
42.6229786505665	0.0209544606152796
42.94923737886	0.015186837136337
43.1490254699634	0.00764362411022883
43.432539497014	0.003633803260447
43.6126844647052	0.0156855378380729
43.7600941109071	0.021895951027134
43.9597496366353	0.0112188236404282
44.0906627331803	0.00402885255920449
44.232339099721	0.0183401424164808
44.4332528962073	0.0212422114157211
44.5464185365072	0.0133187420500848
44.6778171404071	0.00396508032013012
44.921574725828	0.011663825318344
45.121285327434	0.00653363453275898
45.3586940900318	0.016618327846081
45.7198622107874	0.0102725441795341
45.8908268546434	0.00443870435292051
46.0726720775818	0.00853847889740609
46.3407270288842	0.00277093493883173
46.519055755774	0.00624580190881127
46.702501588704	0.0104502230504571
46.9315474227718	0.00800510552084189
47.0608802594925	0.00517912587800047
47.2063790443109	0.000580414597094717
47.4061911620571	0.00625440590172522
47.5373259541633	0.00665235056686143
47.7056480890367	0.0054581391218646
47.9892744760705	0.00325878403445375
48.1862801438456	0.0103752245255747
48.4057741127367	0.00824131539522409
48.7971226485636	0.0148340277840558
49.023587283257	0.0196852173172415
49.2399938373756	0.0115603780694746
49.5363108995347	0.0105618448580212
49.7239279572268	0.00585484762364813
49.9037311752389	0.0149454363683
50.1128852996881	0.0200953050411023
50.2494294847615	0.0104310642575787
50.3977453072044	0.00638478709424955
50.6019862967827	0.0214428651993638
50.7251636814471	0.0192907218584625
50.8344553534085	0.0112627679135944
51.0450457757429	0.0108658399608714
51.2127858134435	0.0139833102563785
51.4151111438952	0.00608627443973242
51.789260628835	0.0171902294891298
51.9895465569729	0.00987106309577162
52.1537726070076	0.00415689695845185
52.4250621312094	0.00880696323363019
52.6031203962601	0.00350322292617614
52.7811052708952	0.00578057438301656
53.0532487313307	0.0104297920802308
53.1986635281259	0.00819082075893825
53.3269412366064	0.0055247841849263
53.5232175980258	0.001597694010976
53.6617189420548	0.00575510756280537
53.7902673203516	0.00681274823351864
54.041913402072	0.00554019857411365
54.2307921888423	0.000628014049366083
54.4241088498011	0.00866110921583493
54.7567608848777	0.00555141006543852
55.0240556533549	0.0109879825669866
55.2496162068402	0.0182366563942826
55.5753654017321	0.00769035141689601
55.7727333820663	0.0118482021918611
56.0564559956969	0.00685020180287938
56.2285299905459	0.0169620744393752
56.3644506674044	0.0204097854520206
56.5742955632235	0.00599115156693893
56.710525980912	0.00929453583941859
56.8448578452555	0.0195460934879755
57.0286626273085	0.0172759108315948
57.1337471762034	0.00917729836482305
57.2719220347449	0.00862144984118383
57.5256581222356	0.0143451585284006
57.7343494809266	0.00583789331070654
57.9813584765748	0.0156906171862999
58.304105712355	0.0078664375322622
58.4665331334844	0.00459885627737576
58.6476913648734	0.00884506089925512
58.9151429239087	0.00202604060268163
59.0934503592475	0.00720588354705036
59.2772297366263	0.0108580473626688
59.501996504332	0.00774512155732352
59.6316315022134	0.00481085788862688
59.7759203984172	0.000519558704757216
59.976311157988	0.00623168237604075
60.1077609957215	0.00679099702992201
60.2743430063004	0.00650347618804552
60.5593879320225	0.00178807753168077
60.7568132113842	0.00946815113193538
60.9763265590675	0.00813448473381711
61.3689090248863	0.0132631290726103
61.5952974482884	0.0168617123282684
61.8116053878121	0.00825897684308373
62.1081950895223	0.0136122287997526
62.2963320709782	0.00810759902656966
62.4759602658264	0.0143129351344344
62.6834323796981	0.0192921294039183
62.8207235138499	0.00979056132225605
62.9675209118422	0.00631965643968415
63.1707812570277	0.0203829124637714
63.2933831161219	0.0178724819575507
63.4021746279376	0.0100023988265559
63.6140057139532	0.0128885880389077
63.7843304790232	0.015549942519851
63.9885657506889	0.0059583759091331
64.3601383115057	0.0158594599534594
64.5599343839054	0.00874465704535729
64.7231688790403	0.00409713357171794
64.9937478891203	0.00888272867479479
65.1715653763517	0.00329227532837959
65.3494507548353	0.00612461212516947
65.6213142440714	0.0104049099079755
65.7661562560994	0.00799054688873369
65.89446516353	0.00529237474697842
66.107759866946	0.00224211310972179
66.245349820766	0.00597904737374312
66.3751449900147	0.00682412718111262
66.6317110439978	0.00632287609641726
66.8217606639689	0.000717263069532282
67.0179846684029	0.00852172101951319
67.3578092336844	0.00409229414695171
67.6236211921526	0.0114815801032201
67.8448150554955	0.0164651161799179
68.1671001160032	0.0067109356417115
68.3635709271013	0.0139428608002003
68.6463606665244	0.00790526110863728
68.8127123590287	0.0172811529144146
68.945529915653	0.0196392700819736
69.1401096218119	0.00599968459186548
69.2718384668689	0.00842430308316309
69.4068933652265	0.0187110256621783
69.5908608026245	0.0167699949833337
69.6964541458823	0.00892498304577101
69.8338946617296	0.00894040176352635
70.0878563165574	0.0150742364355993
70.2955567669064	0.00557779014394869
70.5397761981958	0.0146059282855968
70.8647429006532	0.00747537541614908
71.0268859418444	0.00453693463595778
71.2076168101084	0.00894493767731377
71.4749229865875	0.00235062722556106
71.6530338495405	0.00697365346882627
71.8363881524093	0.0107687130947871
72.0632568051629	0.00763213824718766
72.1924608723935	0.00479856194263027
72.3382993649951	0.000339049300534398
72.538935537316	0.0060865854207298
72.6698450356773	0.00681644252074051
72.8350847611702	0.00709214445641976
73.1201490875848	0.000906837661671991
73.3173588201336	0.00864006897116408
73.5360031701949	0.00821367347477009
73.9279152971615	0.0120455563375751
74.152561131869	0.0156642085153099
74.3698635884704	0.00724984944381519
74.667232126956	0.0144687975705599
74.8548841996725	0.00920376635027881
75.0345637129794	0.0134365126500677
75.2434643109	0.0191004754770094
75.3792766393867	0.0104056168963735
75.5109001752379	0.00364701054300392
75.7166145457677	0.0194420090852693
75.8539478793489	0.0177162010780706
75.966142895445	0.00988382108514164
76.1775024517286	0.0127183174691871
76.3486403661992	0.0156317138604613
76.5521219738824	0.00609651289728709
76.9265849442317	0.0151985286333481
77.1263934572988	0.0081911933622317
77.2891917986752	0.00408109067220101
77.5593558715637	0.00898701694277617
77.7370670358761	0.00338876327162786
77.914864384968	0.00601954404458106
78.1866909776304	0.010219535489541
78.3318265403653	0.00778242411678158
78.4601238697605	0.00513358471356286
78.6738690879073	0.00222782838489438
78.8115036682618	0.00588968522728358
78.9412390002054	0.00679314014594374
79.1977469847834	0.00691297503178171
79.3878698960302	0.0010824686530919
79.5841993925136	0.00791188067656566
79.9240875228015	0.00414841615553014
80.1901568415473	0.0108193259687081
80.4105158481381	0.0154693064729436
80.7328860573314	0.00645018687550947
80.9294521124468	0.0143598489780102
81.2133646736162	0.00809409117173902
81.3795200344098	0.0169598294405346
81.5122105197127	0.0192799532164395
81.7069338087598	0.00588997571354302
81.8388672186525	0.00829646702832069
81.9737802298484	0.0183652981728875
82.1575215190822	0.0164368546273745
82.2628670338233	0.0087205183131518
82.400421625615	0.00866338145838491
82.6555795703925	0.0148132612916062
82.8631132043352	0.0055427648100897
83.109084651588	0.0141358724077111
83.4335942816569	0.00692135498233887
83.5953705382299	0.00466547255046637
83.7759223997992	0.00907382149303118
84.04307190054	0.0023432035281547
84.2211685760709	0.00690603065875739
84.4045609640971	0.0105419720211709
84.63085662731	0.00737060034092664
84.7601933532794	0.00458536476245383
84.9056694920489	0.000378974069180308
85.1064458736634	0.00602458638266897
85.237469575411	0.0067968723196209
85.403062322776	0.007403260596308
85.6882627512233	0.000933188468229302
85.8856869583716	0.0081951266218133
86.1047310222197	0.00800914802855384
86.4972243655291	0.0115673901738898
86.7216543516879	0.0147822516335589
86.9386180071878	0.00641115871473239
87.2358471092508	0.0146347253179313
87.4238456263368	0.00926638829779261
87.603543882369	0.0133984538576632
87.8118557517353	0.0187293033950802
87.9480891336933	0.0100297668514615
88.0962468359712	0.0055657984761216
88.3003222067676	0.0195015706478178
88.4231552151564	0.0172891940535907
88.5322070487202	0.00973469211233771
88.7432044008085	0.012199147933949
88.9151683152047	0.0152464971237541
89.1182431740986	0.00608824189681828
89.4929918455506	0.0147038661821874
89.6928540161531	0.00777221625681057
89.8554424552285	0.00409844732631168
90.1254229603572	0.00905626536219432
90.3030968663236	0.00346806412076459
90.4808719024892	0.00585415812675874
90.7526685343344	0.00995190579423012
90.8979165007369	0.00752921657423128
91.0262358185586	0.0049496893331535
91.2401828979939	0.00224304342338051
91.3778171451972	0.00582387939261786
91.5075311689658	0.00675487750127756
91.7640316004931	0.00728162410657626
91.9541830129997	0.00152287710614944
92.150596739716	0.00746497632342603
92.4905981050123	0.0041660462061149
92.7568376513528	0.010326593349691
92.9765517840721	0.0147585940973818
93.2988320996195	0.00626112585774398
93.4954234703333	0.0143507239787108
93.7799992497025	0.00809175003970478
93.9462245930924	0.0167149167942067
94.0788528887847	0.0189708378266952
94.2737537652434	0.00577120782758797
94.40589207181	0.00821679215794769
94.540678138155	0.0181010971552526
94.7242947588662	0.0162152891913677
94.8294552113882	0.00859856586018427
94.9670380110419	0.00820663058042652
95.2228778593837	0.014390087352588
95.4301717194236	0.00550787243480929
95.6762737992816	0.0137280793682482
96.0008556913942	0.00652927031120236
96.1624852999715	0.00475475565241928
96.3429705329278	0.00914143447022652
96.6100809776703	0.00236082609986853
96.7881932479241	0.00676431923466707
96.9716028646071	0.0102791163979639
97.197681891701	0.00710866251409907
97.3270948855098	0.00439327378624953
97.4724377607208	0.000454960096878277
97.6732543753878	0.0059649034005138
97.8043233009335	0.00676564787005684
97.9700506244906	0.00760258813578019
98.2553072711167	0.00113896989463985
98.4528570668369	0.00783232888921812
98.6721096665615	0.00786525879021449
99.0649342564794	0.011133362062468
99.2890185509322	0.0141263445677352
99.5057598278911	0.00589604250266177
99.8028987733927	0.0145184819801986
100	0.00933608294895721


==> results/lambda_0p001/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.00430107526881721	1.65958959541299
0.0432901651378731	1.66759106714123
0.0843302148000941	1.67059598966349
0.141297683618134	1.6713542789988
0.217652724488704	1.67030604748004
0.25	1.66946346823055
0.390398081106039	1.66296613284858
0.5	1.6540621477303
0.597374213593917	1.64323292425606
0.75	1.6221244894314
0.905294686962312	1.59887491584029
1.07311277931329	1.57656511050568
1.37497635718681	1.55122209632348
1.6194968786466	1.54360902353863
1.91769039198087	1.54213779603887
2.10860156806389	1.54179303281807
2.2914109869609	1.5402663424702
2.5593655373084	1.53660049981169
2.73826245880157	1.53437028558583
2.90266784979979	1.5328425256377
3.10702492709419	1.53190232501485
3.22979387711964	1.5317841813798
3.41432853094635	1.53175495012602
3.5494871677508	1.53146855271329
3.71653838846122	1.53031996047043
3.98721991112636	1.52625389991533
4.17128089462962	1.52290969241369
4.38320187067243	1.51917478722434
4.7529595895876	1.50763468033769
4.98348687233948	1.49049797560248
5.18794700267817	1.46524966365868
5.46819412273681	1.42029866759339
5.64629650069002	1.39414354238637
5.91356005292618	1.36873957929784
6.0740327661377	1.36208652704844
6.21186372343765	1.36044903091022
6.42994782991003	1.36054853805023
6.57295381583406	1.35827688825566
6.71303265416949	1.35201354506461
6.87596505958286	1.33950653376993
7.00832571332987	1.32638867400317
7.24510160577105	1.30153850588634
7.42801590218618	1.28517439486978
7.64619397015965	1.27178005723562
7.9807275261514	1.26371009879354
8.15667337965619	1.26305167128397
8.34582927788521	1.26291662478753
8.61843044281347	1.2617772228388
8.79664067720886	1.26075187240534
9.06898722986858	1.25951975612498
9.21793898889397	1.25902143039087
9.35008855394966	1.25880711523929
9.53609341177878	1.2588833097299
9.66640120997712	1.25900723843203
9.79744122347558	1.25903987213423
10.0468553752661	1.25851986440564
10.2201858049529	1.25752611014046
10.513562589244	1.25544859920786
10.7371462180506	1.25396642378591
10.9985142649916	1.24985225711386
11.3269890301503	1.23403311040619
11.5303345864649	1.21694320326973
11.7199516208353	1.19918521391537
11.9917875679027	1.17839333965664
12.1734938070793	1.16934676728799
12.3361650767647	1.16471628994971
12.5439568231579	1.16333398946204
12.6731124499887	1.16347379969699
12.8811181370113	1.16074631177866
13.0185188813785	1.15563317628568
13.126273281758	1.15012491346147
13.3268440570749	1.13816258021388
13.4889633542734	1.12830295510228
13.6722777936517	1.11803193685648
14.020912831749	1.10456836371768
14.2350267073338	1.10133666050051
14.5016368442575	1.10058720188695
14.6875225772609	1.10041086696598
14.8680998874203	1.09994760672085
15.1359490771746	1.09941738378459
15.319276357793	1.09920572794478
15.4587852677941	1.09901357901472
15.6578146297614	1.09888297938083
15.7841805842905	1.0989556093528
15.9754992374091	1.09908350176007
16.1071042667245	1.09910183307787
16.275821319317	1.09903439925093
16.5563177190222	1.09843799746102
16.7418716786948	1.09785069308355
16.9581570135888	1.09739166737051
17.3387991231131	1.094392674232
17.5698855615947	1.08764480776781
17.7811132734071	1.0779638834851
18.0694321712323	1.06480853955774
18.2528451301147	1.05874638966371
18.5257175249813	1.05219976656975
18.6678527412614	1.05025213968426
18.803460986661	1.04974429978471
18.9924749501253	1.04973172883238
19.1328811180169	1.04829507109422
19.2686593952018	1.04520199322231
19.4227826992487	1.04063026231907
19.5546443419912	1.03669024866049
19.797807389879	1.02989627638344
19.9890041410949	1.02460765628947
20.2218199728532	1.01894550757214
20.5609869764964	1.01513158230643
20.7316944499185	1.01486022840097
20.9174631551197	1.01475362627742
21.188366897328	1.01431649680857
21.3647793277873	1.01420475048206
21.6405910069403	1.01414983158852
21.7857332279881	1.01404293843415
21.9157395634424	1.01399024958201
22.1031729703402	1.01404969106809
22.2377732621362	1.01407812774688
22.367103719096	1.01406295222433
22.617981958396	1.0140387170493
22.7942447123148	1.01390431443855
22.9892771859238	1.01354428130482
23.3173192727977	1.01320806858511
23.5831644005724	1.01221154743558
23.9149138478802	1.00634834924247
24.1224865547553	1.00110186739595
24.3163470491211	0.997287950029233
24.5950849991206	0.993862446133443
24.778823161913	0.991659322154639
24.9268702664938	0.990097834024542
25.1339077425754	0.989496887630453
25.276524673306	0.989429215950247
25.4810760444519	0.987409541527015
25.6022161987451	0.985348934304262
25.7078321710681	0.983637244629137
25.9166881479584	0.981122656325132
26.0862330397242	0.979360685248006
26.2811421840101	0.976882808957661
26.6564170899019	0.972166172253707
26.8547703530075	0.971208671049049
27.1166244368772	0.971025816816481
27.3000482586029	0.970802970702504
27.4793258208707	0.970577261387268
27.7484065302322	0.970547122612414
27.9158808948981	0.970504542071993
28.0591943300357	0.970410931960914
28.2596351230455	0.970341598513538
28.3744646617452	0.970355947593864
28.5086190096737	0.970343608714191
28.7066500216905	0.970272104594226
28.8594954522601	0.970262518641166
29.1276484397668	0.970156678362607
29.321995263696	0.969881250649817
29.5383104633531	0.969684046307098
29.9248506961852	0.968791537613118
30.1468894764649	0.966302165723139
30.3619289624423	0.963278743526799
30.6553466619421	0.960970808663467
30.8422723672663	0.960294521633398
31.1095095001526	0.958569426285557
31.2454909493031	0.95758400024982
31.3802836720533	0.957230945477368
31.5735977011711	0.957117170317335
31.7097077521611	0.956191160640928
31.8446275156304	0.954668972731269
31.9999111692452	0.953222308445911
32.1346641580664	0.952568813548402
32.3825486324642	0.951713317058069
32.5804870667197	0.95048185535034
32.8219281910751	0.948386549939229
33.1422189262105	0.946892921945402
33.310319291078	0.946795375658867
33.4949402981664	0.946632918392967
33.765182604892	0.946297356551479
33.9420452394677	0.946268460810392
34.1996928868103	0.946182134737106
34.3423649366629	0.946078121159263
34.4712553149736	0.946003715134445
34.6573841011354	0.945978876016617
34.7919675136924	0.945938120133065
34.920092338102	0.945864173201703
35.1562643773545	0.945791894332916
35.3446341340577	0.945756940383197
35.5258296226582	0.945600507713702
35.8399810169507	0.945252422581979
36.1071235963421	0.945054522093414
36.4541936610587	0.942755517471308
36.6678197987246	0.941010439760299
36.8657613898935	0.940266927210343
37.1489382331494	0.939927775916329
37.3297248238189	0.939272793988609
37.4784724459333	0.93830673807335
37.6796722124121	0.937673372669056
37.8106401861838	0.937652962900333
38.016681128631	0.936585051442924
38.1552488569838	0.935387955534468
38.2674732185107	0.934744762492319
38.4729066485246	0.934387683141149
38.6412619264761	0.93416460853808
38.8373132621675	0.933546996557399
39.2066322091212	0.931394529332257
39.4097139151074	0.930812081983355
39.6710300349721	0.93065522272837
39.8544924524537	0.930396618434423
40.0339604232445	0.930193418778455
40.3013838798599	0.930125204626741
40.4890310212357	0.930012380608337
40.6334885641423	0.929892105624246
40.8344863426877	0.929788817701932
40.9523502479158	0.929766102998932
41.0882592377556	0.929704744885779
41.2874463868169	0.929573737391677
41.4599100782806	0.929507019296181
41.7304392456111	0.929414015739535
41.9279060076958	0.929175035346326
42.150816266232	0.928963247350863
42.5415021578262	0.928314532824178
42.7613520461225	0.926915149921072
42.9732953242968	0.925837036843616
43.2643722087637	0.925418939282231
43.4530002597419	0.925325965572176
43.7083568072739	0.92434703333244
43.8392033715728	0.923649088439678
43.9785441689689	0.923406073634039
44.1959944262664	0.923092372284544
44.3259389872892	0.922244333243574
44.4495496879164	0.921391849237864
44.6195739229694	0.920891240354806
44.7663333734585	0.92082698497843
45.0301800611088	0.920484496507478
45.2472929498575	0.919718143645014
45.4768149543192	0.918586899499021
45.7692466202458	0.918001096451587
45.9439574814663	0.917900117636199
46.1277148495286	0.917626792871113
46.3966226141106	0.917379972259215
46.5679198636572	0.917327278968819
46.742863619199	0.917205554710897
46.9444144148697	0.917030467561994
47.0755127612951	0.916953112919757
47.2620922690163	0.916899225607878
47.3986581608966	0.916819745787482
47.5287473579381	0.916721083697339
47.7843051874822	0.916577753805843
47.9714122429629	0.916511838454211
48.1536301368927	0.916358324875643
48.4721683710513	0.916043894080422
48.7353086792165	0.915805624745744
49.0758405946204	0.914188903332152
49.2857223215699	0.913489575155093
49.482106097272	0.913267677681677
49.7615766424859	0.913113972599255
49.9351855879883	0.912583709953059
50.0741078733079	0.911821568129366
50.2819331869111	0.91135895957905
50.4204133558488	0.911259455091977
50.6207536716905	0.91020778933677
50.7429816560255	0.909494488159329
50.8500907477097	0.90920204752928
51.0615619166402	0.909107049951096
51.2296684054909	0.908925124064762
51.4291324520265	0.908531810290114
51.8081380145728	0.90703613521256
52.0054034499565	0.90669788910277
52.2654398269576	0.9065159330345
52.4484118020136	0.9062201078659
52.6275847772658	0.906053916842381
52.8875605338857	0.9059479620996
53.0507074037757	0.905808906053567
53.192116138764	0.905680143219801
53.3914864626944	0.905556750777602
53.5069647595882	0.905522499410209
53.641776902373	0.905453437309777
53.838472363689	0.905298341426713
54.0146669343117	0.905177688928118
54.2848888999752	0.905058616219181
54.4697728012395	0.904883994244434
54.6886920420884	0.904633672737314
55.0748312389253	0.904232050396813
55.2995967316127	0.903229089116871
55.5149102817569	0.90245836350398
55.8104939767746	0.902114496914773
55.9976929673938	0.902017969038283
56.2576525699405	0.901294771112989
56.3898173057165	0.900613842759595
56.52525038081	0.90031025002697
56.7288724770223	0.900135017242269
56.8610089729844	0.899480398069978
56.9978130156238	0.898671509237973
57.170333018991	0.898269174162928
57.3137097322794	0.898228939853849
57.5714348150194	0.897927866385225
57.777892135472	0.897475203504877
58.0348305477083	0.896485916354944
58.3339236533348	0.895974182095837
58.5078731873095	0.895860049597845
58.6917411658637	0.895575403965349
58.960829047605	0.895337013079037
59.1411010609153	0.895258412016527
59.326543749798	0.89509772089404
59.5383919054648	0.894903124384743
59.6736079112515	0.89482862071516
59.8557127952449	0.894763158229157
59.9875894172382	0.894671927501247
60.1204990639542	0.894561090650266
60.3811872274965	0.894374071709246
60.5667223258713	0.894297559277363
60.7516471195311	0.894129663180218
61.0896419794018	0.893820929132021
61.3523015220959	0.893511572049266
61.6869303773885	0.892146140555017
61.8935455710988	0.891735983477325
62.0883034783384	0.891530318173578
62.3697938414343	0.891332254501734
62.5360248133867	0.890747308380892
62.668735620151	0.890073577573838
62.8678675167664	0.889742067306528
63.0048104608166	0.889601878867836
63.2028161434296	0.88859098775615
63.3236117344451	0.888012534467836
63.4286927458457	0.887817628213833
63.6447878754332	0.887722728681946
63.8138877822965	0.887506775301517
64.0197187468637	0.887144936464436
64.3827760729313	0.88592322151262
64.581062262453	0.885645360637649
64.7502229228565	0.88555232806219
65.02554722517	0.885149967629284
65.2046778317203	0.885007382259475
65.4721602624368	0.88487061255528
65.6353293763189	0.884712056334455
65.7719595696912	0.884584196877391
65.9741623555911	0.884462420343443
66.0946218448958	0.884421970669692
66.2314328801334	0.88434055541778
66.4322568906963	0.884172613428592
66.6157397213992	0.884029671708602
66.9031939434231	0.883889040035495
67.0998009870769	0.883666583329903
67.3243275185888	0.883457310240117
67.7131169315205	0.882899987669268
67.9305017304418	0.881992695366417
68.1401217465552	0.881512565270945
68.4258573070475	0.881211077124211
68.6162153003574	0.881107235311412
68.8615605457832	0.880267587119627
68.9907051389799	0.879684607880318
69.1353053183479	0.879497011233914
69.3430522083583	0.879164655175749
69.4722664582805	0.878453085188648
69.5944440533269	0.877852824318193
69.7644611509211	0.877605069029907
69.913309438783	0.877542575019598
70.1790161889875	0.87719344938865
70.3808391974156	0.876749540581985
70.6489697032995	0.875841380622255
70.9283225216634	0.875503652330799
71.1081504296507	0.875354021925633
71.2913537082006	0.875063100931954
71.5601647241845	0.874880036948534
71.735694842516	0.874772936360921
71.8990256710025	0.874613611753323
72.1044529513462	0.874427664670838
72.2396630231203	0.874352205118886
72.4217368380381	0.874284257690282
72.5536324191178	0.874192330451033
72.6864474323542	0.874079187482498
72.9470886745247	0.873873733173745
73.1350150605237	0.873790943000186
73.3171593199261	0.873632197788136
73.6522951515057	0.873313678795002
73.9148682236878	0.873044103494756
74.2486171059372	0.871805971250037
74.4554652963592	0.871424845623607
74.6503810878908	0.871214608785293
74.9316745399423	0.871014539119812
75.0988297041743	0.870461827571274
75.2320077242213	0.869803101032709
75.4290244369012	0.869463786370839
75.5632897579282	0.869347497085618
75.7619337350404	0.868401193177776
75.8831081269266	0.867832526431447
75.9889775197996	0.867633649484045
76.2024425253133	0.867539317032444
76.3710168565963	0.86732348804445
76.574383462496	0.867001085453901
76.9401821995022	0.865877057725575
77.1375892860363	0.865606113676213
77.305265417405	0.865516576029914
77.5808520205728	0.865123237091838
77.7601573161942	0.864977514512854
78.0190527738132	0.86484006996615
78.1830520542288	0.864679368145311
78.3244939358786	0.86454678028387
78.5236458935219	0.864419776275796
78.6392317407192	0.864381240546753
78.773949168965	0.86430934636836
78.9704347668499	0.864147488857014
79.1465242741675	0.864000719534226
79.4192247407849	0.863854363118976
79.601411312384	0.863697358741478
79.8076767105691	0.863445960149538
80.1880428725746	0.863144046065645
80.4085602392033	0.862370494375993
80.6261496430584	0.861694961445664
80.9233004841545	0.861350031777575
81.1097237055155	0.861224175061951
81.3735989914328	0.860633800434665
81.5080262161552	0.859971922641356
81.6408739847481	0.859630844339972
81.8308323456954	0.859524383797033
81.9672058786594	0.859002774734512
82.0996889179221	0.858268351947023
82.2629537539146	0.857809779471845
82.3955500171417	0.857763987026764
82.5556428055528	0.857627164991551
82.8403477552576	0.857213253622645
83.0707606290408	0.856536303024684
83.4060758501219	0.855834460400651
83.5747821854598	0.855747950434376
83.7594609829243	0.855509956927648
84.0300971047057	0.855208239180342
84.2049059431677	0.855141996383075
84.3802570816983	0.854989944560302
84.6009853821717	0.85477617018606
84.7292910122531	0.854680596325851
84.9176727676646	0.854607855320586
85.0518384341161	0.854538606442332
85.179401603644	0.854437498358716
85.4224884507479	0.85423257568232
85.596930289453	0.854120632275663
85.7895378106152	0.854024370617696
86.082582967806	0.85367924803042
86.3366031538235	0.853561160587689
86.6814060624203	0.852668685161897
86.8999220565056	0.85198338036014
87.1009850318641	0.851739542058242
87.3839210563329	0.851506268656329
87.5652001995925	0.851274169498939
87.7207835482178	0.850595954981524
87.9175990390324	0.849930117926388
88.0413227097577	0.84989252867531
88.1812707858396	0.849626569676015
88.3783579435045	0.848600143620024
88.4903408723439	0.848204594124337
88.674750790801	0.848078828779057
88.8341204881014	0.847949714567116
89.0146040998045	0.847709576634457
89.3473329390965	0.846895964656638
89.6004415138285	0.846273894290836
89.7675248008261	0.846159403914913
90.0377284936231	0.845878965042867
90.2190478928313	0.845628325755222
90.4853638368404	0.845509294688223
90.6606991431809	0.845356152029794
90.8141130248874	0.845204241039318
91.0110989831876	0.845047446533492
91.1407677348602	0.844994048956641
91.2661684871896	0.844947033287742
91.4626165577187	0.844806139280205
91.6109462991664	0.844680759741262
91.8801442624393	0.844487355557197
92.0727516031707	0.844392686194447
92.2588507135375	0.844171612968664
92.628073685689	0.843927136265797
92.8656446945461	0.843438748413265
93.0853569555763	0.842631857507574
93.3915572104563	0.842142708890155
93.5790699850763	0.841963240815946
93.8555181402409	0.841670317894468
94.0090150666082	0.840993891024279
94.1378283375645	0.84047169920912
94.3277636564352	0.840322353660583
94.4678007742617	0.840048078634548
94.5970362093603	0.839389473943263
94.7756034111452	0.838649051799434
94.8904225110311	0.838540865920801
95.0377771689241	0.838485807366863
95.3021444032603	0.838157898497703
95.5025256429613	0.837772338800135
95.888494670659	0.836757346571369
96.0538611809784	0.836651212488721
96.2323775025443	0.836505810578679
96.5058710862511	0.836120866891428
96.684812399164	0.836044978493669
96.8578797525378	0.835934514038353
97.0992029666005	0.83569826324416
97.2316534544921	0.835586206614232
97.4249318281045	0.835492239748389
97.5493377018477	0.835446121281758
97.6819435482909	0.835358889180643
97.8941221703784	0.835182433750631
98.0736171942258	0.835035004233821
98.2614718566019	0.83494886386502
98.5420322597957	0.834675073121951
98.7788254557299	0.834477880211953
99.1536696222007	0.83394209934976
99.3735271202297	0.833152563625537
99.5805534395147	0.832775459587222
99.8670131467305	0.832504703051548
100	0.832450243806115


==> results/lambda_0p001/data/tracking_error_norm.dat <==
0	1.4142135623731
0.00430107526881721	1.35317591359719
0.0432901651378731	0.906629892918544
0.0843302148000941	0.596009249745358
0.141297683618134	0.335152598364366
0.217652724488704	0.162364375222179
0.25	0.125860786274838
0.390398081106039	0.0958447246538857
0.5	0.116682400638022
0.597374213593917	0.134309027346607
0.75	0.151335329202247
0.905294686962312	0.152964807950143
1.07311277931329	0.140822433556663
1.37497635718681	0.0983268003805912
1.6194968786466	0.0590117510438655
1.91769039198087	0.0167472675020306
2.10860156806389	0.0247935160857194
2.2914109869609	0.041321353153017
2.5593655373084	0.0479219217269511
2.73826245880157	0.0445680413213088
2.90266784979979	0.0389631229177944
3.10702492709419	0.0270154965835972
3.22979387711964	0.0191676196894968
3.41432853094635	0.0168670046356473
3.5494871677508	0.0244549179837632
3.71653838846122	0.0368096869618847
3.98721991112636	0.0517560222087854
4.17128089462962	0.0526065676261751
4.38320187067243	0.0535407822124894
4.7529595895876	0.0851160841354691
4.98348687233948	0.115997257546098
5.18794700267817	0.14092524401395
5.46819412273681	0.151828577631266
5.64629650069002	0.13895518658616
5.91356005292618	0.100448040507227
6.0740327661377	0.0699273217513392
6.21186372343765	0.038481139181459
6.42994782991003	0.0192946383960681
6.57295381583406	0.0539211884826231
6.71303265416949	0.0825422969273147
6.87596505958286	0.106014946782699
7.00832571332987	0.1157644907559
7.24510160577105	0.115387573804749
7.42801590218618	0.103867885392469
7.64619397015965	0.0822477506145615
7.9807275261514	0.041529470857725
8.15667337965619	0.0214608673476932
8.34582927788521	0.0159226543292596
8.61843044281347	0.0281154608808085
8.79664067720886	0.0282772009180199
9.06898722986858	0.0253373861343118
9.21793898889397	0.0231298172061374
9.35008855394966	0.0179975461393348
9.53609341177878	0.00774890181714981
9.66640120997712	0.00635073178394131
9.79744122347558	0.0113479644212019
10.0468553752661	0.0218656288079998
10.2201858049529	0.0291792461948188
10.513562589244	0.0294650753752339
10.7371462180506	0.0323230926887338
10.9985142649916	0.0552551697701168
11.3269890301503	0.089986141132639
11.5303345864649	0.103817045799595
11.7199516208353	0.104603322401149
11.9917875679027	0.0879587109764659
12.1734938070793	0.0722739564612476
12.3361650767647	0.0541187951680704
12.5439568231579	0.0186364757056478
12.6731124499887	0.00945535559575636
12.8811181370113	0.0496912771761683
13.0185188813785	0.068266628579364
13.126273281758	0.0773597127894813
13.3268440570749	0.0832368216935995
13.4889633542734	0.0820285907969208
13.6722777936517	0.0772218967878299
14.020912831749	0.0567801136826518
14.2350267073338	0.0366986325151415
14.5016368442575	0.0134287697597505
14.6875225772609	0.0143987866105424
14.8680998874203	0.0186497916898227
15.1359490771746	0.014740003383159
15.319276357793	0.0144605798843238
15.4587852677941	0.0153031603103733
15.6578146297614	0.0107203211907695
15.7841805842905	0.00453879132039979
15.9754992374091	0.00533195397658843
16.1071042667245	0.00841172083191809
16.275821319317	0.0103548979515495
16.5563177190222	0.0179786663740715
16.7418716786948	0.0189449912183756
16.9581570135888	0.0161004839332867
17.3387991231131	0.0431559631126248
17.5698855615947	0.0626266194027015
17.7811132734071	0.071669853724368
18.0694321712323	0.0651152891321
18.2528451301147	0.056264807618864
18.5257175249813	0.0466546865141016
18.6678527412614	0.0363648332581017
18.803460986661	0.0185362514675962
18.9924749501253	0.0145745638609762
19.1328811180169	0.0366169668715187
19.2686593952018	0.0504669512586058
19.4227826992487	0.0562239746984831
19.5546443419912	0.055354206243465
19.797807389879	0.0525579358342952
19.9890041410949	0.0521433651895191
20.2218199728532	0.0473672252222756
20.5609869764964	0.0251767497905183
20.7316944499185	0.0120513930741899
20.9174631551197	0.0101790176254898
21.188366897328	0.0129581284589624
21.3647793277873	0.00799965818093709
21.6405910069403	0.00950454864625795
21.7857332279881	0.0107371993621824
21.9157395634424	0.00848032393854643
22.1031729703402	0.000788857743007252
22.2377732621362	0.00510413630317487
22.367103719096	0.0071922090960091
22.617981958396	0.00574538448966233
22.7942447123148	0.0104720957962885
22.9892771859238	0.0136185693493379
23.3173192727977	0.00956626775407934
23.5831644005724	0.0280860050749162
23.9149138478802	0.0484677931543374
24.1224865547553	0.0487585494539104
24.3163470491211	0.0406175080455426
24.5950849991206	0.0322515184049376
24.778823161913	0.0342987935389892
24.9268702664938	0.0311527148830604
25.1339077425754	0.00955314013002985
25.276524673306	0.012362863010977
25.4810760444519	0.0361595960119335
25.6022161987451	0.0408937157764919
25.7078321710681	0.0396655699401105
25.9166881479584	0.0321162435062592
26.0862330397242	0.0311567089182142
26.2811421840101	0.0348687511479995
26.6564170899019	0.0317712374336953
26.8547703530075	0.0187881684438209
27.1166244368772	0.00686102937468098
27.3000482586029	0.0112683950828993
27.4793258208707	0.00943835020256449
27.7484065302322	0.00354589681697596
27.9158808948981	0.00739784158889539
28.0591943300357	0.00877758179610681
28.2596351230455	0.00489534734510733
28.3744646617452	0.000327475305631421
28.5086190096737	0.00508676160179199
28.7066500216905	0.00655728157731264
28.8594954522601	0.00345463217161917
29.1276484397668	0.00718567743756105
29.321995263696	0.0110722059866844
29.5383104633531	0.00684162115466584
29.9248506961852	0.0247317077138207
30.1468894764649	0.0356372057679663
30.3619289624423	0.0347930596197833
30.6553466619421	0.0205613291187345
30.8422723672663	0.0169515384071334
31.1095095001526	0.027086694316462
31.2454909493031	0.0251321690055127
31.3802836720533	0.013529767352674
31.5735977011711	0.0123521377457656
31.7097077521611	0.0270262572882581
31.8446275156304	0.0325923635679139
31.9999111692452	0.0279834379027723
32.1346641580664	0.0199931876375341
32.3825486324642	0.0177367755293186
32.5804870667197	0.0241330165564545
32.8219281910751	0.0281825365760557
33.1422189262105	0.0147016825441771
33.310319291078	0.00556052910907844
33.4949402981664	0.00922355668848096
33.765182604892	0.00742539355511969
33.9420452394677	0.00142553848100734
34.1996928868103	0.00740381306024242
34.3423649366629	0.00804177403231655
34.4712553149736	0.0064059320301988
34.6573841011354	0.000435629518612897
34.7919675136924	0.00518916656286639
34.920092338102	0.00692786883070361
35.1562643773545	0.00403523537785266
35.3446341340577	0.00174102753111982
35.5258296226582	0.00832101387959191
35.8399810169507	0.00618803125128992
36.1071235963421	0.0135083627609594
36.4541936610587	0.0288870297901126
36.6678197987246	0.0243853717989467
36.8657613898935	0.0141518701854381
37.1489382331494	0.00829577484622479
37.3297248238189	0.0199001912405102
37.4784724459333	0.0241184704319513
37.6796722124121	0.0111920447721601
37.8106401861838	0.0052053403697521
38.016681128631	0.0255072515216641
38.1552488569838	0.0273877866199232
38.2674732185107	0.0219918336871036
38.4729066485246	0.00845387997729744
38.6412619264761	0.00991730578817297
38.8373132621675	0.0166390178459661
39.2066322091212	0.0228396274797306
39.4097139151074	0.0131683152118143
39.6710300349721	0.00601039568482955
39.8544924524537	0.0104353069128681
40.0339604232445	0.00694372672320711
40.3013838798599	0.00495135140800239
40.4890310212357	0.00845059596445448
40.6334885641423	0.00788999155235583
40.8344863426877	0.00371182124198164
40.9523502479158	0.000948608791314971
41.0882592377556	0.00544051310805609
41.2874463868169	0.0067026156703421
41.4599100782806	0.00498861519857997
41.7304392456111	0.00401522509941576
41.9279060076958	0.00933910948400066
42.150816266232	0.00541765304039149
42.5415021578262	0.0194779650917362
42.7613520461225	0.0243033260914821
42.9732953242968	0.0174702729787216
43.2643722087637	0.00566213865672923
43.4530002597419	0.00484566648470477
43.7083568072739	0.0217623535381185
43.8392033715728	0.0206611475607906
43.9785441689689	0.00933901272715336
44.1959944262664	0.0158826148984974
44.3259389872892	0.0244304574750291
44.4495496879164	0.0238877592736439
44.6195739229694	0.0124066549721011
44.7663333734585	0.00330252567445079
45.0301800611088	0.0103100803501858
45.2472929498575	0.0177306666305632
45.4768149543192	0.0205917276335614
45.7692466202458	0.00710929412643785
45.9439574814663	0.00593786194732712
46.1277148495286	0.0104725260958884
46.3966226141106	0.00277382232395254
46.5679198636572	0.00492931743791773
46.742863619199	0.00824019808395794
46.9444144148697	0.00741049370560179
47.0755127612951	0.00493059010226585
47.2620922690163	0.00194905715292977
47.3986581608966	0.00592387115644792
47.5287473579381	0.00702142166028028
47.7843051874822	0.0057355388218475
47.9714122429629	0.000347552364245575
48.1536301368927	0.00765795821373535
48.4721683710513	0.00401541524254389
48.7353086792165	0.0130924727699421
49.0758405946204	0.0210427975706222
49.2857223215699	0.0126622153246395
49.482106097272	0.00730956037229755
49.7615766424859	0.00525462315609791
49.9351855879883	0.0180660333912779
50.0741078733079	0.0213774380133612
50.2819331869111	0.00708479523461028
50.4204133558488	0.00904600326516253
50.6207536716905	0.0232946122545326
50.7429816560255	0.0215047541484896
50.8500907477097	0.0143519001311545
51.0615619166402	0.0029330301059414
51.2296684054909	0.00833996629070126
51.4291324520265	0.0119399750594123
51.8081380145728	0.0182231982098055
52.0054034499565	0.00892417176660387
52.2654398269576	0.00751241302817078
52.4484118020136	0.0102597615609856
52.6275847772658	0.00474218672029817
52.8875605338857	0.00655928785154312
53.0507074037757	0.00821571554292002
53.192116138764	0.00764674971029364
53.3914864626944	0.00383854723019413
53.5069647595882	0.000490116513193943
53.641776902373	0.00498852891685089
53.838472363689	0.00716998499220223
54.0146669343117	0.00748745250146867
54.2848888999752	0.000959256709245323
54.4697728012395	0.0080174745748218
54.6886920420884	0.00668922685889558
55.0748312389253	0.0148209372022477
55.2995967316127	0.0201438782569195
55.5149102817569	0.013498022916619
55.8104939767746	0.00778987127937355
55.9976929673938	0.00320225535606689
56.2576525699405	0.0192473994607445
56.3898173057165	0.0201259451839494
56.52525038081	0.0111373167771827
56.7288724770223	0.011304993074277
56.8610089729844	0.0211104136179226
56.9978130156238	0.0215171392757177
57.170333018991	0.00987067805968278
57.3137097322794	0.00194910738386997
57.5714348150194	0.00875079766967064
57.777892135472	0.0132514379535302
58.0348305477083	0.0181626965849576
58.3339236533348	0.00586479356531747
58.5078731873095	0.00613558984377523
58.6917411658637	0.0102621942024163
58.960829047605	0.00184608227498411
59.1411010609153	0.00635450626715179
59.326543749798	0.00915750796859366
59.5383919054648	0.00701717913633037
59.6736079112515	0.00384617440089305
59.8557127952449	0.0028476998971154
59.9875894172382	0.00617298576267179
60.1204990639542	0.00723849595359242
60.3811872274965	0.00640537541860058
60.5667223258713	0.000406499487576296
60.7516471195311	0.00771877035857264
61.0896419794018	0.0026822348744182
61.3523015220959	0.0138476716195716
61.6869303773885	0.0170990751798336
61.8935455710988	0.00865748752065995
62.0883034783384	0.00836286534508164
62.3697938414343	0.00754498115515255
62.5360248133867	0.0185744932029903
62.668735620151	0.0198883352514811
62.8678675167664	0.00488692570325546
63.0048104608166	0.0102789614744333
63.2028161434296	0.0219585793190828
63.3236117344451	0.0188999543509362
63.4286927458457	0.0113113290705324
63.6447878754332	0.00541935543504805
63.8138877822965	0.00884959211157497
64.0197187468637	0.0108559491964319
64.3827760729313	0.0163949752542695
64.581062262453	0.00739404571614354
64.7502229228565	0.00469654225008056
65.02554722517	0.00972478793020431
65.2046778317203	0.00344163895668731
65.4721602624368	0.00790568376812514
65.6353293763189	0.00851656454147447
65.7719595696912	0.00744080140188672
65.9741623555911	0.0032094047958459
66.0946218448958	0.00124831850782637
66.2314328801334	0.00540239936431789
66.4322568906963	0.00739475879574325
66.6157397213992	0.00776842094756153
66.9031939434231	0.00247535647222101
67.0998009870769	0.00852035710774195
67.3243275185888	0.00439875892872095
67.7131169315205	0.016431181524106
67.9305017304418	0.017503795897161
68.1401217465552	0.00938876481566853
68.4258573070475	0.00796419496265222
68.6162153003574	0.00516779899679727
68.8615605457832	0.0196881969245103
68.9907051389799	0.0181545149280179
69.1353053183479	0.00655140689903529
69.3430522083583	0.0150489849257582
69.4722664582805	0.0213748121618825
69.5944440533269	0.0190854848419713
69.7644611509211	0.00642665884561672
69.913309438783	0.00493335386610663
70.1790161889875	0.00842329547540182
70.3808391974156	0.0133893284449619
70.6489697032995	0.0163268105198836
70.9283225216634	0.00408951360721212
71.1081504296507	0.00736542032439977
71.2913537082006	0.00976807700006319
71.5601647241845	0.000706358264985589
71.735694842516	0.00742024133280637
71.8990256710025	0.00851013803408883
72.1044529513462	0.00677764400403118
72.2396630231203	0.00373701005982758
72.4217368380381	0.00277297079191714
72.5536324191178	0.00604915453321986
72.6864474323542	0.00723309309293904
72.9470886745247	0.00687940636738966
73.1350150605237	0.000131818429807405
73.3171593199261	0.0074104105985437
73.6522951515057	0.00278093289125022
73.9148682236878	0.0127194653777144
74.2486171059372	0.0160728365439946
74.4554652963592	0.00814841744401134
74.6503810878908	0.00857825510181936
74.9316745399423	0.00705123635922415
75.0988297041743	0.0178487386297553
75.2320077242213	0.0194204646461138
75.4290244369012	0.00536750190632601
75.5632897579282	0.00912281290963719
75.7619337350404	0.0211190626115329
75.8831081269266	0.0184891442580818
75.9889775197996	0.011195149237619
76.2024425253133	0.00530363413472445
76.3710168565963	0.008855715584698
76.574383462496	0.00972186065080264
76.9401821995022	0.0157151855231954
77.1375892860363	0.00725047181845793
77.305265417405	0.00436872192261292
77.5808520205728	0.00956732333250197
77.7601573161942	0.00350565933563165
78.0190527738132	0.00738062447520351
78.1830520542288	0.00850162691534696
78.3244939358786	0.00742611817611386
78.5236458935219	0.00366800343471649
78.6392317407192	0.000433555802019411
78.773949168965	0.00473917552847799
78.9704347668499	0.00719324602058574
79.1465242741675	0.00832452807119372
79.4192247407849	0.000238074583700687
79.601411312384	0.0073245043768784
79.8076767105691	0.00740502836462734
80.1880428725746	0.0119258358930607
80.4085602392033	0.0176068429423385
80.6261496430584	0.0121450922636845
80.9233004841545	0.00844742978964415
81.1097237055155	0.00448110156327131
81.3735989914328	0.017270787806336
81.5080262161552	0.0193506464868463
81.6408739847481	0.0121395661882575
81.8308323456954	0.00741831300310779
81.9672058786594	0.0183924284328825
82.0996889179221	0.0205886967438182
82.2629537539146	0.0117871291439895
82.3955500171417	0.00145786528553752
82.5556428055528	0.00785808567569985
82.8403477552576	0.00907799971531968
83.0707606290408	0.0154280795352825
83.4060758501219	0.00769777023104533
83.5747821854598	0.00395606070083128
83.7594609829243	0.00937405066218568
84.0300971047057	0.00396877119235145
84.2049059431677	0.00448584937942408
84.3802570816983	0.00880798604082264
84.6009853821717	0.00744615160456651
84.7292910122531	0.00563237808927962
84.9176727676646	0.000263549743347023
85.0518384341161	0.00455483973436078
85.179401603644	0.00661220723168641
85.4224884507479	0.00840269289783587
85.596930289453	0.00468174391135213
85.7895378106152	0.00372496026563475
86.082582967806	0.0076073819603943
86.3366031538235	0.00485326442957127
86.6814060624203	0.0172169887615519
86.8999220565056	0.0123300655629306
87.1009850318641	0.00738543177375197
87.3839210563329	0.00459997032652782
87.5652001995925	0.0115839395294081
87.7207835482178	0.0191884463177821
87.9175990390324	0.0125317545022539
88.0413227097577	0.000601199169847795
88.1812707858396	0.0135237813973647
88.3783579435045	0.0204277997817734
88.4903408723439	0.0156986188937073
88.674750790801	0.00164246442802436
88.8341204881014	0.00758954986878564
89.0146040998045	0.00816117351448025
89.3473329390965	0.0149868187329202
89.6004415138285	0.0118936842836211
89.7675248008261	0.00390661268584783
90.0377284936231	0.00925203791219793
90.2190478928313	0.00766870998033653
90.4853638368404	0.00451887844567031
90.6606991431809	0.00881123816736107
90.8141130248874	0.00804068891359718
91.0110989831876	0.00559155896135799
91.1407677348602	0.00191116186728675
91.2661684871896	0.00250942271150467
91.4626165577187	0.00654663560631091
91.6109462991664	0.00769857054948079
91.8801442624393	0.00476941912342913
92.0727516031707	0.00361264002009491
92.2588507135375	0.0085308932902089
92.628073685689	0.00506630108671958
92.8656446945461	0.0153281625425691
93.0853569555763	0.0155124679383478
93.3915572104563	0.00733549283334398
93.5790699850763	0.00704415758110323
93.8555181402409	0.0120028095358236
94.0090150666082	0.0190725045235001
94.1378283375645	0.0166106638531683
94.3277636564352	0.000467291600122759
94.4678007742617	0.0136288228868358
94.5970362093603	0.0201471626866096
94.7756034111452	0.015425121331186
94.8904225110311	0.00670960710894252
95.0377771689241	0.00421672052260823
95.3021444032603	0.00804657512437714
95.5025256429613	0.0118974956384003
95.888494670659	0.0114169428619184
96.0538611809784	0.0036600697150055
96.2323775025443	0.00711647515585406
96.5058710862511	0.0074305726230269
96.684812399164	0.000779626757056452
96.8578797525378	0.00744749272668876
97.0992029666005	0.00795096228871505
97.2316534544921	0.00656262703664037
97.4249318281045	0.00185481227270753
97.5493377018477	0.00247822920531941
97.6819435482909	0.00571214722180134
97.8941221703784	0.00766913599616436
98.0736171942258	0.00729802803584359
98.2614718566019	0.000901463689276924
98.5420322597957	0.00847147696867165
98.7788254557299	0.0032997548780632
99.1536696222007	0.0151657662379889
99.3735271202297	0.0151550244605487
99.5805534395147	0.00796584058934
99.8670131467305	0.00669465497196778
100	0.00298551637835634


==> results/lambda_0p005/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.0157055144267941	1.66262302687424
0.061458878328626	1.66920051140984
0.141296508830309	1.67093336795655
0.217656232727506	1.66963318620656
0.287152201660772	1.66731658924337
0.3903673612322	1.66172944564038
0.546693766923335	1.64743657997243
0.702404856037249	1.62679593785853
0.890898918689069	1.59805400504212
1.06931931973433	1.57443374541828
1.32974857108639	1.55231164691195
1.6260300265388	1.54397064865752
1.91509644214301	1.54443681594021
2.12806115480697	1.54540516870608
2.40242280260021	1.54441693721486
2.58071931144549	1.54313674117406
2.84349575465114	1.54192650923679
3.04088581406178	1.54205364968572
3.2201439373775	1.54300171960433
3.40371066623297	1.54427291193423
3.59574817572721	1.54521190721538
3.8639683008616	1.54473105644417
4.14494278507969	1.54261851746477
4.47283372458689	1.53966831837184
4.8422693768198	1.52774471929234
5.05645595447601	1.50986118458893
5.3456048942712	1.46982214761428
5.61556775168428	1.42897773993081
5.81554792751256	1.4078105873218
6.03091145817885	1.39668229607815
6.24241747999072	1.39536856355906
6.42850979117823	1.39676685772415
6.64002593379708	1.39297542433632
6.82065349182346	1.38121966038233
7.00462521848622	1.36208870896413
7.23815473464735	1.33450188037017
7.41691819496276	1.31645032939043
7.7555521106432	1.29717128259077
8.04757923377243	1.29374025990093
8.33082345688922	1.29494109862966
8.57899261517055	1.29547258463429
8.81009257428676	1.29539625586379
9.08106035106232	1.29574277560143
9.29220326936565	1.29651309474104
9.49171787520121	1.29783140539514
9.67777691506971	1.29925406248441
9.80924514786025	1.30015783786675
10.0159834172695	1.30127005255668
10.2551958746444	1.30192341454514
10.5466381871005	1.30255550478919
10.9076576108271	1.30181580152075
11.1991673496993	1.29359673004445
11.4634400939912	1.27505094305124
11.6923833099932	1.25265698072172
11.9383833536847	1.230732138504
12.2074206743603	1.2165252586919
12.4305138827454	1.21303466295752
12.5782635641426	1.21373312216665
12.7898299154095	1.21393601784444
12.9971782664845	1.20742027879241
13.1604304692349	1.19664975922069
13.368631756433	1.17855075083319
13.6176889123756	1.15695435860017
13.9106049128283	1.13937844186882
14.255364863479	1.13252163577402
14.5261706722201	1.13309550047186
14.8044408175669	1.13410772089222
14.9840093917338	1.13445432090077
15.2549186396176	1.13529513855405
15.4969142924	1.13627020223322
15.6871456923809	1.13732569349948
15.8500253925131	1.13843043752736
16.0407706297125	1.13965109725894
16.2337817335851	1.14075155581358
16.4460882215847	1.14182691363095
16.6291504032452	1.14261370035688
16.8216234695377	1.14349984063403
16.9099758885227	1.14393271001306
17.1636076093104	1.14439611019126
17.3912115448351	1.14174968729693
17.647343456312	1.1322851590278
17.9419322598586	1.11397145799424
18.2163865460587	1.09836183945038
18.4889045251191	1.08919043377016
18.7095888087036	1.08672028863477
18.9279997228726	1.08763550349239
19.1355168706496	1.0864035263902
19.3231548844581	1.08023676775899
19.4262319072827	1.07503438229743
19.6279420970545	1.06285615728539
19.8746315467893	1.04763193513855
20.0927074049594	1.03679021326019
20.4167693916822	1.02868287350922
20.6850417859649	1.02808613540068
20.9685480656057	1.02918161692162
21.240720213868	1.02984694040429
21.5042861528274	1.03078166856016
21.7244472348526	1.0316459912404
21.8486711820934	1.03217328070564
22.0287353733379	1.03312042892481
22.2001944826185	1.03408339442125
22.3477443358308	1.03482955597216
22.4910686141874	1.03553678088907
22.6425454979774	1.03630498041968
22.8449014975325	1.03724701324387
23.0394338615548	1.03811413800208
23.2267950312412	1.03904700731813
23.443685571553	1.0397151055381
23.6421820999251	1.03860942877378
23.7491665929134	1.03680676640852
23.9816435696787	1.02938132647415
24.2729906963183	1.0164568600744
24.5474642041243	1.00704682604787
24.8186092342246	1.00165526572163
25.0261042188386	1.00044944730893
25.2190915118826	1.00118169722695
25.4256925715973	1.0000108786846
25.6134121798056	0.99518324602542
25.7775205143606	0.989042976261826
25.9203839950163	0.98311714740575
26.0921875247239	0.975915102703493
26.2992432510138	0.967887606356543
26.6487677314185	0.959774832440906
26.9358553382266	0.958894376753239
27.219064402237	0.959810240345197
27.4664080988533	0.960359397994041
27.7115703101864	0.961139416764551
27.9825326611777	0.962111432657316
28.1599610123577	0.962753963948946
28.2710870996716	0.963238679145499
28.432538006393	0.96399117560285
28.5781707701657	0.964604942355814
28.7327228535128	0.965228322289731
28.8891971731318	0.965915785269879
29.048524968754	0.966623426185362
29.2053902066407	0.96725281828924
29.4362323405452	0.96819944370491
29.6374163807927	0.969073566432083
29.7863263148646	0.969296608081048
29.9529373314385	0.968384108662723
30.0844510715029	0.966377984474351
30.3637091383964	0.958462820393892
30.6502478504095	0.949632310844964
30.9241639958042	0.944307658135565
31.1773430945113	0.941349154695038
31.3804113368581	0.941123032742291
31.5712956379604	0.941588088229859
31.7750492189849	0.939540113379431
31.9484957018633	0.935545949141627
32.1311666605994	0.930536308502806
32.2830992372565	0.926160487880793
32.4919490109419	0.920076954036243
32.7147020666319	0.914502418541289
33.0892425491885	0.91067942661946
33.3748609334491	0.911226802034289
33.6545418441294	0.911812309564623
33.855759378323	0.912275549700394
34.1352871842885	0.913187319834809
34.3350184905868	0.913776209261796
34.5062427548774	0.914341442261575
34.7059371864007	0.915121165434756
34.8124394588319	0.915503918103888
34.9877537893251	0.9160942775972
35.182421887135	0.916831114971106
35.3602443298342	0.917534228115977
35.5290153068271	0.918126942816953
35.7094047921537	0.918764234189833
35.90739566959	0.919546456184587
36.0739372573001	0.919869918424227
36.2920446469197	0.918666808856966
36.4795038822554	0.915460362181316
36.6928556339622	0.91003599861394
36.9773878178937	0.903729102832944
37.2522142568573	0.900151257091169
37.4918102548178	0.898101844050903
37.6991045688236	0.898124309992471
37.9144316373714	0.898223872528883
38.1155787217488	0.895805970668926
38.2905585587543	0.892464794333987
38.4789799022111	0.888679666739983
38.6757691719625	0.884429249903063
38.8710371988246	0.880122855459252
39.2093135347227	0.875283339244218
39.4951834894516	0.874835208406445
39.7781078583565	0.875477985149349
40.0526633653649	0.875902133863982
40.2993694509771	0.876589738326057
40.4792471887984	0.87709971268911
40.6843515295952	0.877630809927559
40.8825550969261	0.878265459175987
41.0582376043916	0.878854652778136
41.2091877756947	0.879301537109621
41.3192416977304	0.87964158585725
41.4658611979284	0.880148969361454
41.6115999318303	0.88067582646831
41.7509214720125	0.8811356991971
41.8877382282428	0.881541206719737
42.02651400979	0.881987271016397
42.1650328953328	0.882490705461224
42.2975586964681	0.882870120984136
42.4694487307355	0.882717123073484
42.6991875403837	0.880386956958588
42.8805251971722	0.876803199304406
43.1708348304691	0.870866515699976
43.446854607014	0.867555237532208
43.7087629641291	0.865339401149697
43.9095041133409	0.864801900040842
44.1256561292104	0.865255492478382
44.3298652598541	0.863960675595406
44.5224567649051	0.861151943057902
44.7054090244898	0.858321695799555
44.9233214116497	0.854680778753387
45.1325431082699	0.850865310731899
45.286788052592	0.848386572793874
45.6472685408566	0.845902847903496
45.9242711262	0.84636804081795
46.2047549950488	0.846769704451486
46.4759920298707	0.847330639727578
46.6636136245976	0.847850553409494
46.8213856589895	0.848240932631992
46.9573108377644	0.848563013004825
47.0931451358933	0.848942921845684
47.2460848431347	0.849431489997862
47.3496543169291	0.849741140688011
47.4991397574297	0.850149065978376
47.6459111688885	0.850579238351099
47.7760170568815	0.851008303415461
47.9042060980259	0.851441751373198
48.0483918700659	0.851881313466404
48.2393832977144	0.852401084193003
48.3938919498756	0.852899352913144
48.5565430174509	0.853417086898573
48.733380947203	0.853459110107699
48.8793589831752	0.85259803877488
49.1281470137863	0.848877429865853
49.4219765335835	0.843433844232908
49.6990824050253	0.840418541150105
49.9659262588546	0.838410726986812
50.1684009480086	0.837728519945335
50.36722876351	0.838157216938882
50.5723442224988	0.837450853178349
50.7605775836478	0.835237401605494
50.9267794183185	0.833088341879331
51.1216535273654	0.830484853383205
51.2499036371803	0.828526378334554
51.5368159889712	0.824030455007067
51.920402321684	0.821476313732732
52.1884700360186	0.821902409604464
52.4696549991328	0.822281704945309
52.6726396161936	0.822629407684757
52.8986960155146	0.823233134504217
53.0615023529155	0.823637460679021
53.2274628350093	0.824017579496092
53.3830925013426	0.8244362377461
53.496137859633	0.824785405359279
53.6505442844244	0.825233638430294
53.8210125477117	0.825685417223951
53.9705157867637	0.826124960445378
54.0988078209424	0.826542994674759
54.2271592766899	0.826957863146149
54.3676541053397	0.82735485032541
54.5283409653199	0.827770935941371
54.669340463097	0.828206055146386
54.8191406592911	0.8286957657274
54.9659563476719	0.828912752390825
55.1096095203883	0.828486361024363
55.3107347616532	0.826372400538124
55.592648285073	0.821449224710246
55.8752109918217	0.817805591630969
56.149023540358	0.815855111758092
56.3756444632477	0.814645609969683
56.5702107477676	0.814814207463177
56.7694413378233	0.814895344578861
56.9695409217935	0.813260748937524
57.1445032408573	0.811243038247887
57.2377167669025	0.810206732420382
57.4249232859716	0.807926203133049
57.6936347105533	0.8039479479544
58.0513840467376	0.800251923572845
58.3406314197187	0.800095517047925
58.6218185163953	0.800621725193528
58.8455064345581	0.800878454595975
59.0805548594138	0.801435054303323
59.2989658577875	0.802013435680792
59.4758454300803	0.802422566896623
59.6038738069097	0.802744657632584
59.7952176262014	0.803321653716357
59.9513793653611	0.803768701000209
60.088818385442	0.804131861111711
60.2149247969752	0.804494543059415
60.3377337041531	0.804886505119195
60.4607665443222	0.805291500508842
60.6337116281713	0.805798319272682
60.7929189052109	0.806205599258089
60.9338023291938	0.806625254540468
61.0643305279085	0.807067974383804
61.1654360813026	0.80734690279345
61.3214260518474	0.807356200133132
61.5543547049054	0.805643293403883
61.8365816716842	0.801095531555646
62.1214241222293	0.797284035082146
62.3974405346734	0.795395091520062
62.6330757856314	0.794134965723866
62.8408437045656	0.794225411203729
63.0518893475392	0.794382622328974
63.2516454752987	0.792904571116019
63.3743909689838	0.791604661293725
63.5556588663183	0.789726471951844
63.7934404223939	0.786798675929663
63.991642902296	0.78399621639482
64.338077549793	0.780686808028475
64.6264613108118	0.780635617491072
64.9073933186423	0.781173860991118
65.1308480309685	0.781444749554846
65.3877357302837	0.782088676583978
65.577993000924	0.782600241408925
65.7633339569997	0.783047370175621
65.8611169251975	0.783297062479451
66.0513424580674	0.783874387674653
66.2371482174525	0.784426458370645
66.3852965648388	0.784831480230912
66.5248646007145	0.785252092764519
66.6524811090401	0.785675378126787
66.7852670623768	0.786115712249142
66.940359279517	0.78656235165713
67.1482713972274	0.787119503550414
67.3049024190978	0.787648151644448
67.4002559040403	0.787966116679468
67.5511523755515	0.788211981496073
67.7184387619271	0.787668656642894
67.9036840157825	0.785706384435346
68.1734110486445	0.781286920425195
68.45536025627	0.778026500531429
68.7284581450107	0.776364310193368
68.9507171172034	0.775412193208276
69.1501597480478	0.775686761336387
69.3535657232432	0.775750956128692
69.4839545178207	0.774919528532395
69.6561819122703	0.773258257665766
69.8381171100439	0.771469225460307
70.0450017607739	0.769038305148998
70.327956424772	0.76514147647029
70.7035875112215	0.762534662522384
70.9665839228684	0.762884865154825
71.2491420107165	0.763378377825207
71.5142520669991	0.763824816882114
71.7117976645997	0.764394128234874
71.9056766647433	0.764930875694222
72.0043091555307	0.765179735884089
72.1391239477727	0.76553458432719
72.2756924394932	0.765956065687686
72.4353424878155	0.766472701761509
72.585584900273	0.766910681958243
72.7249243949051	0.767321366930864
72.8524651711056	0.767739641331727
72.9750392049968	0.768167053811422
73.1339920263258	0.768690094739642
73.2879676184525	0.769118828319905
73.3966336535588	0.769420086169205
73.5417396000113	0.769904152898579
73.6816836058874	0.770403911140732
73.8203634128882	0.770690916984088
73.9759939494077	0.770365520899847
74.1505879540326	0.768820779279069
74.3819731976818	0.76519248182263
74.6654724997192	0.761333907443937
74.9412017505178	0.75952830082041
75.1821540320691	0.758384182929242
75.3855003748847	0.758450752453628
75.5312951700498	0.758815087558994
75.7360853063014	0.758181416480305
75.9314719919712	0.75645280977777
76.0858978299554	0.75500849493265
76.2716403360285	0.752987994388375
76.4867866736574	0.750055493771914
76.771943396748	0.746757951485964
77.1091782248477	0.745982204537274
77.3781948243802	0.746616847826034
77.6301719050904	0.746974214532831
77.7680107788135	0.747249581206581
77.9601812130735	0.747816475776052
78.1242458577406	0.748312710902721
78.2766908994647	0.748733364084382
78.4253228006714	0.749149775911929
78.6039982631503	0.749740295884027
78.750407760034	0.750228571715803
78.9138161117041	0.750726861521398
79.0652414663555	0.751217024909936
79.1943895313273	0.751678172866968
79.276654197524	0.75197870659131
79.4138649666518	0.75244786096981
79.5793648880131	0.752928158932345
79.7735412334593	0.753537274198522
79.9715009785483	0.754279520627958
80.1614263200046	0.754580708006709
80.3496511613865	0.753710731220367
80.5324873830825	0.751474405185204
80.8376814885201	0.746604748358499
81.11450470736	0.744172985880489
81.3816474696704	0.742820650616469
81.5214534509195	0.742448783754904
81.721850360426	0.742822960598658
81.925695228123	0.742956031178843
82.1309231211191	0.74160655452788
82.2974079683878	0.74010738886947
82.5076007082526	0.737960447972583
82.6954061599783	0.735499768695581
83.0210103541071	0.731447021321527
83.362762990615	0.730473285804894
83.6305748143777	0.7311435195987
83.8178813258089	0.731466936616997
84.0250044853572	0.7318359439138
84.2371099464352	0.732482316582483
84.4451895618728	0.733146496746904
84.6182713221049	0.733647385088241
84.7653706690247	0.734109927762285
84.9406634162296	0.734738329912966
85.0902499288842	0.735246055018542
85.2411509178588	0.73573495511913
85.3814409809582	0.736230426906244
85.5246077951623	0.736775555462876
85.6398556402911	0.737202442800973
85.8043476884954	0.737735738831906
85.9809034784442	0.738278826276546
86.1338816652665	0.73885769612595
86.2742615541684	0.739402087119688
86.4105238856277	0.739690583543122
86.5758758993996	0.73928686387557
86.7349300552504	0.737822056539134
87.0029376450335	0.733565780792797
87.2855232518272	0.730045792747864
87.4686946282946	0.728938646683508
87.7255423008352	0.72783668288564
87.9260507480623	0.72788201263979
88.1127077385351	0.728397219204507
88.3143051905919	0.727833682257083
88.5071391918397	0.726280059206703
88.6635966774832	0.724860201591563
88.8490993058649	0.722760056940278
89.1153709488825	0.719009254887571
89.4782170551824	0.71605365345123
89.6818997330174	0.716134241165506
89.9492553835261	0.71686865710229
90.2263789724933	0.717349187426855
90.4453547141553	0.717963110057638
90.6302986552162	0.718605102304591
90.7816434718025	0.719096643518608
90.9173603051951	0.719517613089973
91.0530547620733	0.719976724117036
91.1982905334451	0.720526569242535
91.3453979184109	0.721065126482902
91.4911696124967	0.721565661676516
91.5920918642111	0.721929632635678
91.7385934284109	0.722502688808943
91.8842320729265	0.723083571224581
92.0423082739048	0.723645821888596
92.232341099397	0.724254588363863
92.3841997133572	0.724837046522832
92.5193353768026	0.725408013057759
92.6688805153526	0.725852103551218
92.8998010003854	0.725276977562066
93.1057712545825	0.722891948276127
93.3124767327457	0.719404225612345
93.5933962957633	0.716047381549034
93.866272043026	0.714612792536266
94.0940103648138	0.714032656570131
94.2959061599641	0.71452567065498
94.5004303341453	0.71472734099986
94.7062863575271	0.713524649202844
94.8737059606205	0.712099879104255
95.076813120766	0.709961791660602
95.259882488308	0.707459981618139
95.4987795734559	0.70423798837798
95.7360052296032	0.702638409974993
96.0268870082705	0.702900515272146
96.3033660458175	0.703669143861393
96.5274408316478	0.704091056766829
96.735537736622	0.704724986446499
96.8955158050882	0.705313499871389
97.0413456140177	0.705826501848968
97.196799438862	0.70634451324414
97.3378310854493	0.706851598183414
97.5069223448026	0.707527958595591
97.6083668502589	0.707920649207123
97.7521366956001	0.708446389394761
97.8845151074909	0.708951095871918
98.0100952619033	0.709470154185307
98.1343877343287	0.70999495420215
98.2651124838911	0.710506823952176
98.3976657079996	0.710962920971732
98.5507645481316	0.711497291850523
98.6889447344667	0.712074301008114
98.8184703560161	0.712644633680753
98.9059651456461	0.712954743163735
99.0615987516204	0.713081676683063
99.2525813914461	0.711989602620603
99.4888806895809	0.70857048249149
99.7740778697592	0.704250104430221
100	0.702607962155225


==> results/lambda_0p005/data/tracking_error_norm.dat <==
0	1.4142135623731
0.0157055144267941	1.20356324813334
0.061458878328626	0.752757481332323
0.141296508830309	0.335258724773725
0.217656232727506	0.162504722458315
0.287152201660772	0.102276144107556
0.3903673612322	0.0959525269576288
0.546693766923335	0.125732070706893
0.702404856037249	0.147632914711954
0.890898918689069	0.153608262086772
1.06931931973433	0.142092284792371
1.32974857108639	0.105748314242976
1.6260300265388	0.0581787622586364
1.91509644214301	0.017348837812063
2.12806115480697	0.0263109071359256
2.40242280260021	0.0458823400961902
2.58071931144549	0.0473321486375688
2.84349575465114	0.0409844772060915
3.04088581406178	0.0307870140839866
3.2201439373775	0.0185930464675892
3.40371066623297	0.0148149627180303
3.59574817572721	0.0256472082931382
3.8639683008616	0.0424400602128339
4.14494278507969	0.0484560072464005
4.47283372458689	0.0554717577910433
4.8422693768198	0.0966309570486379
5.05645595447601	0.126275526761391
5.3456048942712	0.153709034809961
5.61556775168428	0.1448466391426
5.81554792751256	0.119175847245329
6.03091145817885	0.0796033488063673
6.24241747999072	0.0302346712428223
6.42850979117823	0.0205198918338992
6.64002593379708	0.0730816507259658
6.82065349182346	0.107430683683614
7.00462521848622	0.126780357873856
7.23815473464735	0.127909261136179
7.41691819496276	0.115483852063728
7.7555521106432	0.0757714826162542
8.04757923377243	0.0366932801788755
8.33082345688922	0.016494190248142
8.57899261517055	0.0288490572685268
8.81009257428676	0.0303997472061051
9.08106035106232	0.026388013772332
9.29220326936565	0.0204404271050904
9.49171787520121	0.00885259279711555
9.67777691506971	0.00606905746835854
9.80924514786025	0.011670980217894
10.0159834172695	0.0194553726002677
10.2551958746444	0.0252685891701566
10.5466381871005	0.0254430474531235
10.9076576108271	0.0470292179335552
11.1991673496993	0.0801924537911047
11.4634400939912	0.107022826225439
11.6923833099932	0.115908291867631
11.9383833536847	0.102430329624113
12.2074206743603	0.0742481137257688
12.4305138827454	0.0407463820390257
12.5782635641426	0.01067944760276
12.7898299154095	0.0374894151807867
12.9971782664845	0.076512688096056
13.1604304692349	0.0963965287728916
13.368631756433	0.106139236015909
13.6176889123756	0.100494472947008
13.9106049128283	0.0779583949897341
14.255364863479	0.040135774991909
14.5261706722201	0.0144597447983509
14.8044408175669	0.0195429838122705
14.9840093917338	0.0213647867105421
15.2549186396176	0.0177047881846148
15.4969142924	0.0162027329450816
15.6871456923809	0.00932574635448528
15.8500253925131	0.00122620398741291
16.0407706297125	0.00879934257907606
16.2337817335851	0.0118752202024003
16.4460882215847	0.0150018896977259
16.6291504032452	0.0174241324813371
16.8216234695377	0.0157350022816871
16.9099758885227	0.0160200886699533
17.1636076093104	0.030441753977255
17.3912115448351	0.0531450727186561
17.647343456312	0.0772621309435775
17.9419322598586	0.088229431849814
18.2163865460587	0.0766075076109168
18.4889045251191	0.0575270862335398
18.7095888087036	0.0337738076615245
18.9279997228726	0.00527334261706658
19.1355168706496	0.0438844205718901
19.3231548844581	0.0689885180325301
19.4262319072827	0.0773507687766949
19.6279420970545	0.0841509545100378
19.8746315467893	0.0815816065640654
20.0927074049594	0.0720986793626245
20.4167693916822	0.0457616726482205
20.6850417859649	0.0188917247242306
20.9685480656057	0.0119411997329834
21.240720213868	0.0159675670107412
21.5042861528274	0.0118335872690259
21.7244472348526	0.0127448872394418
21.8486711820934	0.0112092534784035
22.0287353733379	0.00397654011457316
22.2001944826185	0.0046302469004467
22.3477443358308	0.00884316431079979
22.4910686141874	0.00914122465386568
22.6425454979774	0.00873165820110746
22.8449014975325	0.011066936602178
23.0394338615548	0.0114240261550089
23.2267950312412	0.00997049765764838
23.443685571553	0.0217429790986302
23.6421820999251	0.0394619723473826
23.7491665929134	0.0492654713244666
23.9816435696787	0.0658289850829423
24.2729906963183	0.0690102854043741
24.5474642041243	0.0565021360985161
24.8186092342246	0.0437947526490296
25.0261042188386	0.0247554489844036
25.2190915118826	0.00598240322767018
25.4256925715973	0.0389296362389213
25.6134121798056	0.0579343182767705
25.7775205143606	0.0649342965486416
25.9203839950163	0.066589768747469
26.0921875247239	0.0669312726283501
26.2992432510138	0.0627260896977277
26.6487677314185	0.0426670693433462
26.9358553382266	0.0173600961959845
27.219064402237	0.00899611167235377
27.4664080988533	0.0132461836488336
27.7115703101864	0.00805678243909053
27.9825326611777	0.010104180025614
28.1599610123577	0.00864285817761742
28.2710870996716	0.00473767124491293
28.432538006393	0.00282119209428285
28.5781707701657	0.00763038452745365
28.7327228535128	0.00821206475098157
28.8891971731318	0.00594523641928723
29.048524968754	0.00672892412688923
29.2053902066407	0.00944152784519188
29.4362323405452	0.00731352481279983
29.6374163807927	0.0101645083308242
29.7863263148646	0.0208248737511608
29.9529373314385	0.0350112852596314
30.0844510715029	0.0455890712752648
30.3637091383964	0.0583441172523155
30.6502478504095	0.05289789172179
30.9241639958042	0.0419696162580964
31.1773430945113	0.0336225617552188
31.3804113368581	0.0134056646680773
31.5712956379604	0.015506353728862
31.7750492189849	0.0409271468837033
31.9484957018633	0.0511102861463928
32.1311666605994	0.0535858635569527
32.2830992372565	0.0540394451131354
32.4919490109419	0.0541289115511193
32.7147020666319	0.0484947222844813
33.0892425491885	0.0249868253686239
33.3748609334491	0.00525721331581587
33.6545418441294	0.011532515073692
33.855759378323	0.00857862567546989
34.1352871842885	0.00692799239920188
34.3350184905868	0.00890875579349881
34.5062427548774	0.00589477549882637
34.7059371864007	0.00249232096436229
34.8124394588319	0.0062178833035441
34.9877537893251	0.00778458357218103
35.182421887135	0.00440923445332234
35.3602443298342	0.00486419297924561
35.5290153068271	0.00822481231067338
35.7094047921537	0.00715971184083055
35.90739566959	0.00668209945029793
36.0739372573001	0.0175555636249567
36.2920446469197	0.0347647773428386
36.4795038822554	0.04659922282077
36.6928556339622	0.0509470271839729
36.9773878178937	0.0426902486227134
37.2522142568573	0.034635338797486
37.4918102548178	0.0286800659154459
37.6991045688236	0.0082848759115136
37.9144316373714	0.0215920459135738
38.1155787217488	0.0399686868318742
38.2905585587543	0.0446944795752033
38.4789799022111	0.0451737601318642
38.6757691719625	0.0465137903852514
38.8710371988246	0.0450196313769972
39.2093135347227	0.032797262366315
39.4951834894516	0.0119234929674262
39.7781078583565	0.00808714277337181
40.0526633653649	0.0091093145551607
40.2993694509771	0.00377174097157959
40.4792471887984	0.00666717857703419
40.6843515295952	0.00780983895589476
40.8825550969261	0.00206437293851288
41.0582376043916	0.00483147367764297
41.2091877756947	0.00737693043273038
41.3192416977304	0.00662589497838667
41.4658611979284	0.00347019509582548
41.6115999318303	0.00282775235614939
41.7509214720125	0.00651211130931322
41.8877382282428	0.00827745057771141
42.02651400979	0.00654041515062269
42.1650328953328	0.0044479574206942
42.2975586964681	0.0108083002175726
42.4694487307355	0.0234528159706134
42.6991875403837	0.0391106100254476
42.8805251971722	0.0452118262913937
43.1708348304691	0.0411603372287385
43.446854607014	0.031411279169128
43.7087629641291	0.0291161754491949
43.9095041133409	0.0162878777535784
44.1256561292104	0.0108996947418884
44.3298652598541	0.0322381512524935
44.5224567649051	0.0391783101649774
44.7054090244898	0.0391118476030305
44.9233214116497	0.0408225705281822
45.1325431082699	0.0415104350653617
45.286788052592	0.0386457722105087
45.6472685408566	0.0196993304903859
45.9242711262	0.00367330702091065
46.2047549950488	0.0104475392706023
46.4759920298707	0.00378680073572214
46.6636136245976	0.00425549647067105
46.8213856589895	0.00707265386225311
46.9573108377644	0.00744635092601088
47.0931451358933	0.00459044193052969
47.2460848431347	0.00128495346072466
47.3496543169291	0.00486369212618656
47.4991397574297	0.00703284573204171
47.6459111688885	0.00550852896845552
47.7760170568815	0.00241090250614571
47.9042060980259	0.00230339880058195
48.0483918700659	0.00635256596748292
48.2393832977144	0.00770161286601545
48.3938919498756	0.0043796890229492
48.5565430174509	0.00776021328384194
48.733380947203	0.0199412086670381
48.8793589831752	0.0302433575583445
49.1281470137863	0.0413975446358792
49.4219765335835	0.03899933778607
49.6990824050253	0.0289601802802487
49.9659262588546	0.0277034263657624
50.1684009480086	0.0178357254301066
50.36722876351	0.00503600747822917
50.5723442224988	0.0270818275943333
50.7605775836478	0.0355152745840397
50.9267794183185	0.0356403083801417
51.1216535273654	0.036397322210653
51.2499036371803	0.0382038909530407
51.5368159889712	0.0361204032723883
51.920402321684	0.0190570246788095
52.1884700360186	0.00328029951531181
52.4696549991328	0.0102839878503392
52.6726396161936	0.00637118061256236
52.8986960155146	0.00304074052800283
53.0615023529155	0.00618560517921456
53.2274628350093	0.00726227163047022
53.3830925013426	0.00420886185517226
53.496137859633	0.000105685648317933
53.6505442844244	0.00515304046962121
53.8210125477117	0.00678711992785521
53.9705157867637	0.00450236134039127
54.0988078209424	0.00117394040155725
54.2271592766899	0.0031552459531136
54.3676541053397	0.00695816339193564
54.5283409653199	0.00781736664573025
54.669340463097	0.00470231250619091
54.8191406592911	0.00558932207607306
54.9659563476719	0.0148733705439941
55.1096095203883	0.0250074117257726
55.3107347616532	0.0365086563327369
55.592648285073	0.0398211575652198
55.8752109918217	0.0301678625418824
56.149023540358	0.026377077777935
56.3756444632477	0.0223715856557217
56.5702107477676	0.0053172534756321
56.7694413378233	0.0179739515428296
56.9695409217935	0.0317562433613497
57.1445032408573	0.0336359937814088
57.2377167669025	0.0333941516599837
57.4249232859716	0.0347557907904628
57.6936347105533	0.0360973244158069
58.0513840467376	0.0265005842440938
58.3406314197187	0.00825269745006094
58.6218185163953	0.00825038740545156
58.8455064345581	0.00941576629692581
59.0805548594138	0.00162623218408783
59.2989658577875	0.00565722529232612
59.4758454300803	0.00719928971700608
59.6038738069097	0.00579062141784137
59.7952176262014	0.000574557121663991
59.9513793653611	0.00538958805062551
60.088818385442	0.00652318827236267
60.2149247969752	0.0050342792986888
60.3377337041531	0.00220664528713701
60.4607665443222	0.00150622011844996
60.6337116281713	0.00640385696788698
60.7929189052109	0.0079858572050509
60.9338023291938	0.00534651406090316
61.0643305279085	0.003373375369308
61.1654360813026	0.00840963645206485
61.3214260518474	0.0188798647991082
61.5543547049054	0.0332716519280696
61.8365816716842	0.038974274996455
62.1214241222293	0.0305088552649503
62.3974405346734	0.0250741334642634
62.6330757856314	0.0227492575355307
62.8408437045656	0.00653807616364132
63.0518893475392	0.0170974305054507
63.2516454752987	0.0303026930322103
63.3743909689838	0.032131676545637
63.5556588663183	0.0317347469663076
63.7934404223939	0.0343191350478926
63.991642902296	0.0356843003891859
64.338077549793	0.0252937828060108
64.6264613108118	0.00737776360593077
64.9073933186423	0.00837589857124788
65.1308480309685	0.00923576855520137
65.3877357302837	0.00150130770656453
65.577993000924	0.00520932341996711
65.7633339569997	0.00702360324944583
65.8611169251975	0.00612407934072056
66.0513424580674	0.00048144311518204
66.2371482174525	0.00534937735853329
66.3852965648388	0.00632626092390935
66.5248646007145	0.00442665875117563
66.6524811090401	0.00126151193281736
66.7852670623768	0.00281377207379701
66.940359279517	0.00700593644048797
67.1482713972274	0.00697632399957195
67.3049024190978	0.00275693867618497
67.4002559040403	0.0050186931604943
67.5511523755515	0.0144234593079896
67.7184387619271	0.0255537153748704
67.9036840157825	0.0352038250127295
68.1734110486445	0.037530014915278
68.45536025627	0.0279308642221073
68.7284581450107	0.0245248269725045
68.9507171172034	0.0203690764452953
69.1501597480478	0.00371418058784079
69.3535657232432	0.0181493854178462
69.4839545178207	0.0272299706590853
69.6561819122703	0.0311011934486755
69.8381171100439	0.0309171213943162
70.0450017607739	0.0333082483761219
70.327956424772	0.0335963104665473
70.7035875112215	0.020156504118317
70.9665839228684	0.00364777056588308
71.2491420107165	0.00965677115192414
71.5142520669991	0.0057432787440806
71.7117976645997	0.00132896678496827
71.9056766647433	0.00570581469007218
72.0043091555307	0.0066563171918161
72.1391239477727	0.00602379679902627
72.2756924394932	0.00251304438356017
72.4353424878155	0.00304611931142158
72.585584900273	0.00609973942619355
72.7249243949051	0.00565795650596674
72.8524651711056	0.00327700910114739
72.9750392049968	0.00037377636902908
73.1339920263258	0.00478370599904972
73.2879676184525	0.00795519931695004
73.3966336535588	0.00772950608031399
73.5417396000113	0.00407150054425246
73.6816836058874	0.00449642066075541
73.8203634128882	0.01288503300068
73.9759939494077	0.0231781578859822
74.1505879540326	0.0329266425890962
74.3819731976818	0.0374686500676791
74.6654724997192	0.0305735438480178
74.9412017505178	0.0237736761383504
75.1821540320691	0.0219528307205891
75.3855003748847	0.00826564412971146
75.5312951700498	0.00730220642502959
75.7360853063014	0.024752173020707
75.9314719919712	0.0301793770465641
76.0858978299554	0.0304168231016629
76.2716403360285	0.032570752702384
76.4867866736574	0.034906491438601
76.771943396748	0.0291556066077887
77.1091782248477	0.0116928214363786
77.3781948243802	0.00506572871257089
77.6301719050904	0.010124979881535
77.7680107788135	0.00718676105800589
77.9601812130735	0.000309251955007135
78.1242458577406	0.00411252686989539
78.2766908994647	0.0063480610680055
78.4253228006714	0.00585215485282662
78.6039982631503	0.000934209182842228
78.750407760034	0.0038808451422971
78.9138161117041	0.00619417806298
79.0652414663555	0.00469260251854352
79.1943895313273	0.00172663554002144
79.276654197524	0.000963473728707399
79.4138649666518	0.00496128310388237
79.5793648880131	0.00800709250025261
79.7735412334593	0.00561629294675765
79.9715009785483	0.00450717048911968
80.1614263200046	0.0162641422211297
80.3496511613865	0.0280188907791808
80.5324873830825	0.0361164554714312
80.8376814885201	0.0346421035360732
81.11450470736	0.0247488784727521
81.3816474696704	0.0230952358761859
81.5214534509195	0.0189047672776213
81.721850360426	0.00306812637496912
81.925695228123	0.0174893823205136
82.1309231211191	0.0283351133178278
82.2974079683878	0.0298702418587425
82.5076007082526	0.031364966335766
82.6954061599783	0.0346103220050896
83.0210103541071	0.029414848646241
83.362762990615	0.0130454407902093
83.6305748143777	0.00376619362243996
83.8178813258089	0.00967233609706096
84.0250044853572	0.00799199876466593
84.2371099464352	0.000293125255497275
84.4451895618728	0.00524123087168205
84.6182713221049	0.00658144771441923
84.7653706690247	0.00466863106594691
84.9406634162296	0.000947190471671787
85.0902499288842	0.0050703885006279
85.2411509178588	0.00591114665998219
85.3814409809582	0.00386779525493612
85.5246077951623	0.000744947811520841
85.6398556402911	0.00321848677339254
85.8043476884954	0.00741549723279218
85.9809034784442	0.00740530706520479
86.1338816652665	0.00305273783708539
86.2742615541684	0.00519593578409687
86.4105238856277	0.013556458831337
86.5758758993996	0.0241554049018332
86.7349300552504	0.032692400695509
87.0029376450335	0.0370985777069217
87.2855232518272	0.028495440667397
87.4686946282946	0.0234954877698834
87.7255423008352	0.0214186955058971
87.9260507480623	0.0100045214899524
88.1127077385351	0.00833837543226709
88.3143051905919	0.0240021998284074
88.5071391918397	0.0291046076502413
88.6635966774832	0.0300640451840969
88.8490993058649	0.0329178444382899
89.1153709488825	0.0338389140524956
89.4782170551824	0.0222739475945252
89.6818997330174	0.0104020437533006
89.9492553835261	0.00526433109366955
90.2263789724933	0.00948642846852264
90.4453547141553	0.00329198735296073
90.6302986552162	0.00260572023726785
90.7816434718025	0.00545699099315983
90.9173603051951	0.00630262757746249
91.0530547620733	0.00445609368652484
91.1982905334451	0.000126207105712588
91.3453979184109	0.00444851822866171
91.4911696124967	0.00592121014011057
91.5920918642111	0.00506076685882715
91.7385934284109	0.00207632922614676
91.8842320729265	0.00246009101605299
92.0423082739048	0.00671040358967686
92.232341099397	0.00778899207929099
92.3841997133572	0.00417166258188447
92.5193353768026	0.00296673795842072
92.6688805153526	0.0116331492575766
92.8998010003854	0.0262075933003518
93.1057712545825	0.0356740414546219
93.3124767327457	0.0369082389388953
93.5933962957633	0.0277205168827781
93.866272043026	0.0226535458006955
94.0940103648138	0.0175092387244875
94.2959061599641	0.0023527971064358
94.5004303341453	0.0171255326457143
94.7062863575271	0.0272990642225219
94.8737059606205	0.0293392761332007
95.076813120766	0.0316795008406601
95.259882488308	0.034915101301639
95.4987795734559	0.0319186066445654
95.7360052296032	0.0230347218141847
96.0268870082705	0.00617406888703729
96.3033660458175	0.00781741290896959
96.5274408316478	0.00958777224762359
96.735537736622	0.00331525150939907
96.8955158050882	0.00174196214000821
97.0413456140177	0.00488248512095363
97.196799438862	0.00621261956137311
97.3378310854493	0.00434764914318064
97.5069223448026	0.000911952275904504
97.6083668502589	0.00391831253433193
97.7521366956001	0.00582236210221188
97.8845151074909	0.00476323287135493
98.0100952619033	0.00215953897015052
98.1343877343287	0.00191224313847965
98.2651124838911	0.00554019528655015
98.3976657079996	0.008050412705351
98.5507645481316	0.00739898874843891
98.6889447344667	0.00342925358293068
98.8184703560161	0.0034689783617936
98.9059651456461	0.00839519764027986
99.0615987516204	0.0182074484017602
99.2525813914461	0.0294767550629131
99.4888806895809	0.0367240572915332
99.7740778697592	0.0320853553318544
100	0.024736419427338


==> results/lambda_0p01/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.0429043952581277	1.66731457184518
0.140648799138828	1.67041887633625
0.25	1.6677268679866
0.5	1.65052614815446
0.702437171613581	1.62406244603378
0.92228251590634	1.59057289728324
1.15067412118722	1.56441496396492
1.32167889032519	1.5528923611212
1.78284055781254	1.54736405752303
1.92848763664397	1.54927321550056
2.0633515057362	1.55099181129408
2.26797892047584	1.55284255619578
2.69170754305276	1.55410695876433
2.97326542469484	1.55617527976058
3.11886743426646	1.55808007865214
3.38672818367071	1.56247083603821
3.60701118291951	1.5655860181154
3.74907273533518	1.56714048399583
4.0162488331303	1.56899000368537
4.5343245733118	1.5705358818914
4.76094355650373	1.56646474026118
4.91438335197796	1.5589946830104
5.1103722668083	1.54218846960172
5.38337027725325	1.50522093711263
5.72239656114952	1.46049860854739
6.13427073245566	1.44296701589362
6.49792905409343	1.44765130191599
6.76704094955832	1.43785360689298
7.05759861863681	1.40659046982226
7.32552065522842	1.37354481959125
7.62276856037181	1.34994043789514
8.15214960076126	1.34486514857024
8.58002475485479	1.35033716367115
8.86450414543135	1.35286187092547
9.16437499260132	1.35637907462714
9.42507787320788	1.36055828031448
9.57682992010297	1.36336136292911
9.75051505486967	1.36650788137976
9.87718410222936	1.36863592271347
9.97649897262997	1.37018738430138
10.1122432708655	1.37214167674522
10.2981796843372	1.37463774144038
10.4275634287977	1.37643297924496
10.6387108486971	1.37942918690309
10.8519554677168	1.38138042330127
11.0036357084386	1.38083052903133
11.1424749145729	1.37788703207918
11.3009963583633	1.37056359517816
11.4868384359899	1.35580762812949
11.841136931108	1.31776879595698
12.2847347751937	1.29235450303135
12.6457400321767	1.29531727501067
12.9227543936506	1.2935420450223
13.2194143862048	1.27214278260722
13.5689151027414	1.23362337756251
13.7780703554255	1.21576162513472
14.3016357850831	1.20292567660099
14.7676927907408	1.20890331190244
15.0938166860169	1.21245807405912
15.361719743516	1.2159313622513
15.5038934618577	1.21804161058856
15.6221451487785	1.21998101680315
15.7630309564983	1.22248450595868
15.9612942874908	1.22604567527869
16.1197885155341	1.22871716292915
16.2146619951476	1.23024091204575
16.3402199704893	1.23218100023134
16.4796609630761	1.23424180051416
16.5950612772433	1.23593187344404
16.7557479876134	1.23842141496234
16.9054086704155	1.24085970735448
17.0476616285406	1.24292920914292
17.2047065989388	1.244212067129
17.3526759074129	1.24357852145451
17.5103883872519	1.23982717561269
17.7221684563904	1.22827852930912
18.1815546042123	1.18926168313731
18.5410415192359	1.1741230349043
18.8893195992346	1.17644972651067
19.2299126335645	1.17485970598937
19.5270621577451	1.15551400222252
19.6768861243291	1.14150683672081
19.9380600611949	1.11816367431113
20.1616507779671	1.10491308218831
20.5845687465606	1.09939032856789
21.0501321440823	1.1054183513203
21.464951633416	1.11032998677527
21.6345888089257	1.11270418102755
21.779987829445	1.1148857333379
21.9241098130279	1.11723637444275
22.0458838933397	1.11935299020823
22.2626064848023	1.12309684808994
22.3692650143349	1.12484577415677
22.4563676148899	1.12623946468349
22.5781328318584	1.12815161278799
22.6924590155134	1.12989651041649
22.7868955503465	1.13130129999168
23.0260363663774	1.13496675372325
23.1957146382227	1.13781431205439
23.3130830895369	1.13968576845898
23.4003696378648	1.14082206285713
23.5135671104064	1.1416879978729
23.6484924938053	1.14132502647595
23.7971882125257	1.13841077990084
24.0845274126821	1.12341553518431
24.5429148064175	1.09122432494707
24.892111885856	1.08284821541372
25.224541467613	1.08647991913019
25.5715944485372	1.08286252940562
25.7982294909301	1.06968929597249
26.0267613519561	1.05147798074241
26.2170434482538	1.03727447606618
26.5650644426026	1.02237493821195
27.0581826223133	1.02377743222784
27.50008718585	1.0294390657991
27.8317967087161	1.03376181533328
27.9333059302963	1.03524073683371
28.0594282652956	1.03714340822382
28.1900297563408	1.03923587644341
28.2892399234742	1.04091148268167
28.4192999507339	1.04314335338926
28.6352864206497	1.04670856989827
28.7550829303474	1.04862082976295
28.8699768762972	1.05043587089638
28.9833127242151	1.05218519407421
29.092885920943	1.05382800577529
29.2165182939173	1.05568814270441
29.3824436651511	1.05836314437412
29.5014351189949	1.06027332170727
29.6136557332796	1.06155314343876
29.729167184161	1.06241678830382
29.8494567056144	1.06246535232339
29.9896065215882	1.06106798037645
30.1281532992146	1.05772620222486
30.4617152303979	1.03956137852142
30.8245855261697	1.01756296954917
31.2431722731423	1.01086905342845
31.5733176667561	1.01497541793037
31.8523707521454	1.01185269783043
32.1242716213267	0.997939936718106
32.4425738110552	0.975942360379322
32.6260470235629	0.966051325287872
33.1536095838482	0.959288005726463
33.6186858712374	0.965440728562743
33.9457458512385	0.969425013999488
34.1434496750837	0.972249854589218
34.2953378993038	0.974520634569055
34.4048953016218	0.976223947049273
34.5232454156713	0.978160575564014
34.7509917477942	0.982017285311906
34.9119250835665	0.984189202329127
35.0395286429302	0.985547156853662
35.1503709217616	0.986857440276421
35.2538728260133	0.988283016697274
35.3410394826507	0.989475497850829
35.4593425226561	0.991265299241055
35.5764405810487	0.992977058488901
35.6869605274451	0.994708707585997
35.8108706723154	0.996353724039555
35.926593693184	0.997627394377656
36.0252837469868	0.998268099116456
36.1350020598092	0.998391312268182
36.2581158357619	0.997432877529904
36.35432024127	0.995803724918034
36.5029749310231	0.99113054269145
36.9093825833879	0.967785664814056
37.2688701874309	0.953960933560247
37.6481242867364	0.954166228902628
37.9801183473898	0.957159439109091
38.2872383715149	0.948969675539361
38.4368787539978	0.940931921344832
38.7258820965287	0.923048459627505
39.07834835477	0.909438075478608
39.5284849250167	0.909892218350857
39.995975295113	0.916106928732564
40.2277207901656	0.919063411726537
40.3605192515679	0.920979122320388
40.502168277519	0.923099827704974
40.6228507195494	0.924942521536613
40.7293095861498	0.926629559608801
40.9642478302453	0.930372948447039
41.1269250056258	0.932127839002292
41.2364632599662	0.933307540664689
41.3571704505064	0.934662908788386
41.4672564234461	0.935917966568073
41.5504629068966	0.9370147367371
41.6531215329155	0.938447405778286
41.7580336904895	0.939936748385915
41.8707823190898	0.941695633576855
41.9585014169481	0.942981771210685
42.0976460357497	0.944850079155131
42.2125006062119	0.946021348328109
42.3018636284947	0.946616679194763
42.4146829647509	0.94684821414395
42.6032944881988	0.945152597558962
42.7193127449806	0.942587398244495
42.9910624823759	0.930524998189836
43.4482415456831	0.908828628114218
43.7842164305785	0.905792448789384
44.1335970592518	0.910078697785861
44.4751253036131	0.906971696329162
44.7089104110102	0.897020403247547
45.0300015044276	0.879231855489816
45.4433927187908	0.867005408983814
45.9274245107206	0.870527372977968
46.2602107046789	0.874905311759556
46.5537240216945	0.878723295635309
46.6987888958531	0.880876060380073
46.8074079107581	0.882521645903146
46.9258384772501	0.884346624944979
47.0393139901845	0.886164057088559
47.1693763635545	0.887714724323029
47.3374699184647	0.889514453448669
47.4964710770032	0.891260209143394
47.5918387385177	0.892263018511615
47.7068604736665	0.893528877479578
47.8223055589618	0.894940485207581
47.9056968041043	0.896000976284225
48.0105408333037	0.897512763661151
48.1192875307065	0.89907133372737
48.2149190173401	0.900516807871685
48.3330119285762	0.902164065150574
48.4432028773768	0.90345473536335
48.5509188513175	0.904310849029926
48.6360553496671	0.904767211312984
48.7846408829613	0.90446066359826
48.9429634981057	0.902350567853025
49.045170744426	0.899806415097236
49.5106395944898	0.877431442783581
49.9600724920853	0.866942140935047
50.245825762442	0.869271484825843
50.5795294127347	0.87204672555893
50.8828057689114	0.865068184463598
50.9758622413127	0.861036108151069
51.2817742111846	0.845236918014866
51.6769408799614	0.832951971566514
52.1146490931892	0.83494148157214
52.5424959734888	0.84072529988078
52.7752954142744	0.843725191333943
52.8980558905162	0.8455171158437
53.0511091940436	0.84784758345656
53.1851483438329	0.849918466235746
53.3317220191498	0.85151134878987
53.459094739483	0.852885803593894
53.6707416856393	0.855271930899597
53.8356519688264	0.856927604689855
53.9284431699095	0.85790491079287
54.0349975499179	0.859144637909821
54.1380666489087	0.860387685269998
54.2248002607333	0.861550572747736
54.3364606333259	0.863134362154826
54.4491864008452	0.864818261804096
54.5433710156289	0.866113326053012
54.6605866448152	0.867647557789948
54.7691763749283	0.868800246347085
54.8535252204508	0.869487647050388
54.9649052636026	0.869787061724588
55.1586339005615	0.868659062290033
55.3002668827574	0.866050434953228
55.588401511846	0.854278694039158
56.0417764766978	0.836274939420276
56.440702930307	0.835695301471113
56.6975930401827	0.839245133222122
57.0417140410114	0.837456795336064
57.3334382791794	0.826447855238903
57.5911777040189	0.813785618097106
58.0824221111124	0.802971060607899
58.5860663894599	0.808485538058757
58.8617863556952	0.812064689422694
59.1162805240062	0.815504249754989
59.2780189394352	0.817974396609681
59.3760759457028	0.819498660065985
59.4884738112562	0.820724419932776
59.6046278064892	0.821861672447325
59.7349998822307	0.82329004494931
59.8627569846746	0.82464378972548
59.9947233628587	0.826092359198975
60.1161551917434	0.827303135288451
60.206326834598	0.828249086205488
60.3121492484733	0.829486050829319
60.4162256947034	0.83074652736479
60.5003488466766	0.83189104186225
60.6057741882668	0.833340349152078
60.7132770365753	0.834914308720749
60.8130371131968	0.836333948565025
60.9249675332621	0.837918325072507
61.0357998851098	0.839154077161894
61.1221961985591	0.839847527552891
61.2321600202653	0.840304992536693
61.3575186451566	0.839906862505366
61.4765084700117	0.838742497778586
61.6035730297513	0.836310989659264
61.886302896893	0.824881258590038
62.2518038773179	0.809799714468884
62.6723603951768	0.807501801882968
63.0111719388885	0.812035173733429
63.3473094482415	0.809907641016559
63.5156529685915	0.804454056128332
63.7267241852335	0.794654810480446
64.1709246144978	0.778904113363588
64.5974643856729	0.779419572581368
65.0603106508106	0.785932200485907
65.1911495242405	0.787595726282453
65.3093720687104	0.789186796823882
65.4451335905732	0.791199945781946
65.5689253026241	0.793135887787672
65.6660909421257	0.794260648687923
65.7949035980612	0.795470363640998
65.9084265927708	0.796697990046193
65.9962137095569	0.797657125405045
66.1081118480607	0.798854489001751
66.2569418979203	0.800525490378804
66.3931700971934	0.801889664501213
66.4888208198473	0.802890906887942
66.6085268470758	0.804171336680233
66.7161516572784	0.805565533181978
66.7994305707136	0.806673667578908
66.9040857456866	0.808300168855831
67.014324307926	0.809957412402293
67.1004795469723	0.811157051350997
67.206748461818	0.812618465193571
67.3161376862954	0.813761685535735
67.4029880710548	0.814530959416234
67.5175499571335	0.814994292726376
67.6553274268644	0.814605541924241
67.7602196722141	0.813563888816122
67.880630698628	0.811440575963381
68.2351336642476	0.797016604195922
68.5962979361394	0.784262351894033
69.0050073334285	0.78419767934912
69.3388017382485	0.78866030275819
69.6503062734982	0.786140393912274
69.8619405003095	0.778777536843575
70.128026148847	0.766428875851757
70.6245281221814	0.7555182637339
71.0087188929783	0.75923976722994
71.3818215318255	0.764586517264117
71.5722133959192	0.767109831002416
71.6792831017346	0.768686819112117
71.8079727534791	0.770710575952415
71.9215325136348	0.771947977618196
72.0084815352258	0.772795999752108
72.1255399226995	0.77394453424044
72.2630298689748	0.775496085294514
72.394135280632	0.77699169653699
72.5805226385802	0.778925847466239
72.7180427632714	0.780325106576169
72.8311121077575	0.781581336580908
72.9161656532842	0.782535411330166
73.0228422143787	0.783974870950136
73.13749395622	0.785683552631727
73.224935863375	0.786982212516707
73.3335544286916	0.788527784792884
73.4498282103144	0.790287238777054
73.5472416620281	0.791436240034469
73.6576960818744	0.79248910444287
73.7662761256165	0.793156760822068
73.8848433226125	0.793115725336198
74.0539793984538	0.791873840225575
74.1812919073854	0.789459795406547
74.4159846813598	0.780730915259761
74.8732992395204	0.763472414065671
75.2863643593828	0.763613818704299
75.5492263897595	0.767516047357338
75.9011095484407	0.766790997691789
76.1112733931674	0.76039788570856
76.4775127786381	0.744119125799862
76.9507174214654	0.736456227463467
77.4422673717794	0.74255889055868
77.6774671755471	0.745874953666836
77.7993541734484	0.747505423345515
77.9463634967974	0.749652484287763
78.071074298287	0.751432811780104
78.1596391318217	0.7522925342645
78.2811913262253	0.75354237524648
78.4000721563018	0.754711012004427
78.51450737688	0.75595322140132
78.6374728362287	0.757413491092169
78.8009872076712	0.759173177915892
78.9390658755071	0.760660893444769
79.0608832046444	0.761921054522234
79.1716493888231	0.763256150621669
79.2625291580802	0.764385712541656
79.3667427300472	0.765813389855168
79.4813125792259	0.767563203517618
79.5976452278082	0.769387821061475
79.6875743109337	0.770663976723986
79.7944219431856	0.772043447436271
79.9022617521259	0.773236950613495
79.9855431929622	0.7738416459599
80.0922023418722	0.774189600071566
80.2123046724014	0.774009391388669
80.3172143598987	0.773125915219649
80.4358436247718	0.771260940205877
80.6411264422607	0.764664912155214
81.0070590046739	0.748919136573205
81.4482371410646	0.744459654998904
81.8234687200529	0.749663131476053
82.1172004574818	0.750387764556081
82.3647295344623	0.744211833523167
82.6791688704318	0.730493110813226
83.2124971130089	0.719799615775304
83.5988250749438	0.724067989484877
83.9736190079082	0.729674254771265
84.154500233125	0.732227945249166
84.2561539613376	0.733554505129026
84.3724660617551	0.734818591673333
84.4834823590129	0.736058484017732
84.5743590903106	0.736964405034002
84.687155046701	0.738083532111386
84.8273407925336	0.739712614792981
84.9354336882587	0.740961473080907
85.0809581910073	0.74253930351105
85.2298327299241	0.744086509063348
85.3304468345003	0.745177782233613
85.4398110876739	0.746412028844652
85.5466197985997	0.747746766156032
85.6350343298231	0.748997496387184
85.7443122247441	0.750613749128474
85.8556837518966	0.752384564693292
85.9647965435628	0.753958403535309
86.057793452504	0.755254077253365
86.1673472537369	0.756402528121923
86.274313884682	0.757260790613598
86.3611427641607	0.75758103821456
86.5066146124034	0.7572516473376
86.6527022035134	0.755910350236329
86.7401319167778	0.75433424519261
86.8942830182992	0.74958207666651
87.3440697545939	0.731312364989949
87.6982046620812	0.728476650189708
88.0538006211815	0.733304018216192
88.3715456216669	0.735296195375948
88.4786311980374	0.733564899559054
88.7213027035373	0.726108438051115
89.1380700218125	0.709143696739106
89.7024317574959	0.706758146097579
90.0304187394063	0.711810886436964
90.1399643319267	0.713489641554027
90.2743293440713	0.715406875263818
90.39067981419	0.716862439968006
90.5207865849671	0.718592334692793
90.6395804249535	0.719897393973899
90.7289360344332	0.72088767906386
90.871383345559	0.722274122495886
91.0435573717644	0.724201437699379
91.1733122004964	0.725698954070475
91.3470733546603	0.727630124721841
91.4986411923349	0.729231381925626
91.590608652688	0.730232117992997
91.6986055346689	0.731465890499404
91.8062162033412	0.732776620938763
91.8915038584016	0.73382388949095
92.0012089078983	0.735438039972572
92.1166168748755	0.737222255885912
92.2474576334363	0.739295147969634
92.3383022674164	0.740574198077309
92.4425372674033	0.741677875235302
92.547150305236	0.742543523585568
92.6328466182743	0.74290082998888
92.7807089034717	0.74269866766247
92.9126817153622	0.741676387325502
93.0125267639733	0.740000183842243
93.2304289432561	0.732950205741375
93.6845246384488	0.715834667341207
94.0315731045456	0.714923757419705
94.4111544237738	0.720547682928263
94.7297883283391	0.720523237689404
94.8452699252485	0.718027815705201
95.0663517798028	0.709923612300823
95.5212999320496	0.693547307254432
95.9801779449157	0.693559729083925
96.3619292648652	0.699539066341638
96.5822898788075	0.702583065622067
96.7468587074113	0.704836399459552
96.852034196333	0.706062951047694
96.9765629175744	0.707388117849022
97.0992293114988	0.708681192019073
97.1910675451732	0.709642987730632
97.3643879504091	0.71152152003012
97.5425309484207	0.713708166130342
97.6891731820973	0.715365837947834
97.8246714835914	0.71678401110106
97.9376458451613	0.717973308540183
98.0264592581016	0.718963372512509
98.136733877274	0.720408718808771
98.240613716894	0.721892868774303
98.3227413920122	0.723192975088565
98.4279795490993	0.72484806642227
98.5375487827113	0.726555321119502
98.6420376856317	0.727907225185415
98.7255835103369	0.728821139457846
98.8331413948277	0.729612328799577
98.943170319386	0.730059269404434
99.0937391756777	0.729613727238016
99.2354925897105	0.728287301694907
99.3653022217426	0.725565489226107
99.6195734375571	0.715620229782022
100	0.702858994581687


==> results/lambda_0p01/data/tracking_error_norm.dat <==
0	1.4142135623731
0.0429043952581277	0.910283939162768
0.140648799138828	0.337559909243243
0.25	0.126216264327922
0.5	0.116854578283111
0.702437171613581	0.147713671717549
0.92228251590634	0.153310701003677
1.15067412118722	0.133093481419891
1.32167889032519	0.108676817197696
1.78284055781254	0.0345338088090954
1.92848763664397	0.0169214488369271
2.0633515057362	0.0193882859635383
2.26797892047584	0.0372818757499991
2.69170754305276	0.045006144381174
2.97326542469484	0.0344283352587125
3.11886743426646	0.0244273909677083
3.38672818367071	0.0126165735309363
3.60701118291951	0.0242326107739659
3.74907273533518	0.0334950977520548
4.0162488331303	0.0441854333327731
4.5343245733118	0.0585680006004599
4.76094355650373	0.0845607012729797
4.91438335197796	0.106151395865677
5.1103722668083	0.134514393866016
5.38337027725325	0.157502673208512
5.72239656114952	0.135343576176014
6.13427073245566	0.0569363520280697
6.49792905409343	0.0413184551709783
6.76704094955832	0.106083783064633
7.05759861863681	0.14104693294266
7.32552065522842	0.135484473808682
7.62276856037181	0.100985930631176
8.15214960076126	0.0277258195359443
8.58002475485479	0.030622531801406
8.86450414543135	0.0326932631170308
9.16437499260132	0.0261065820020853
9.42507787320788	0.0122514685708361
9.57682992010297	0.00336150243335984
9.75051505486967	0.0112596588017232
9.87718410222936	0.0172910455024405
9.97649897262997	0.0211508947378221
10.1122432708655	0.0253946977261262
10.2981796843372	0.0275470752469261
10.4275634287977	0.0263228900275062
10.6387108486971	0.0270308724652847
10.8519554677168	0.0425778644891032
11.0036357084386	0.0598026156719886
11.1424749145729	0.0777886135483087
11.3009963583633	0.0990319593269548
11.4868384359899	0.120414245100693
11.841136931108	0.125385616804807
12.2847347751937	0.0702196054262317
12.6457400321767	0.00713311298185142
12.9227543936506	0.0722276615106398
13.2194143862048	0.118597669574594
13.5689151027414	0.123321375455806
13.7780703554255	0.106408449811406
14.3016357850831	0.0406209710989029
14.7676927907408	0.0208693315985495
15.0938166860169	0.0258885051987522
15.361719743516	0.0215931241099568
15.5038934618577	0.0180430847762778
15.6221451487785	0.0129472187269596
15.7630309564983	0.00450605803182799
15.9612942874908	0.00789761859544233
16.1197885155341	0.0144431956576708
16.2146619951476	0.0169436988452606
16.3402199704893	0.0195395693650531
16.4796609630761	0.0216515345677868
16.5950612772433	0.0217396956625528
16.7557479876134	0.0186609731980731
16.9054086704155	0.0174043214780846
17.0476616285406	0.024676834390801
17.2047065989388	0.0397172372365846
17.3526759074129	0.0568908282710746
17.5103883872519	0.0765757282232051
17.7221684563904	0.10031470332199
18.1815546042123	0.10428496241262
18.5410415192359	0.063934259940218
18.8893195992346	0.00200853386488951
19.2299126335645	0.0691560438476506
19.5270621577451	0.106388273085672
19.6768861243291	0.112740683284579
19.9380600611949	0.104721332014729
20.1616507779671	0.0844635807270407
20.5845687465606	0.0357083513339906
21.0501321440823	0.0178255583037521
21.464951633416	0.0195244315967247
21.6345888089257	0.017221736630955
21.779987829445	0.014774250218357
21.9241098130279	0.00944927810289797
22.0458838933397	0.00280040580949504
22.2626064848023	0.00887647511248457
22.3692650143349	0.0124860385605471
22.4563676148899	0.0142549346658075
22.5781328318584	0.0159325908416764
22.6924590155134	0.0176111881512864
22.7868955503465	0.0187332389904112
23.0260363663774	0.0157845515716434
23.1957146382227	0.0124482831702792
23.3130830895369	0.017368580984923
23.4003696378648	0.0245947513258501
23.5135671104064	0.0360591649283153
23.6484924938053	0.0512810699483218
23.7971882125257	0.0686800401973138
24.0845274126821	0.0958121992889779
24.5429148064175	0.0862286381130268
24.892111885856	0.0479903291369313
25.224541467613	0.00918336486563415
25.5715944485372	0.0704409583273357
25.7982294909301	0.0940060737428313
26.0267613519561	0.100293462138609
26.2170434482538	0.0948110069591923
26.5650644426026	0.0640084059056818
27.0581826223133	0.0126570927312232
27.50008718585	0.0203904231835968
27.8317967087161	0.0152096967896723
27.9333059302963	0.0143190173329241
28.0594282652956	0.0127234914543932
28.1900297563408	0.00885808539640501
28.2892399234742	0.00424571676624511
28.4192999507339	0.00269396885092193
28.6352864206497	0.010957544513855
28.7550829303474	0.0126468731782449
28.8699768762972	0.0136847280066728
28.9833127242151	0.0153022183758142
29.092885920943	0.0167756834491379
29.2165182939173	0.0165333906654477
29.3824436651511	0.0119824565894131
29.5014351189949	0.0100032360251472
29.6136557332796	0.0152459566303741
29.729167184161	0.0252080173836915
29.8494567056144	0.0374763261347807
29.9896065215882	0.0527642719890462
30.1281532992146	0.0678753284589273
30.4617152303979	0.0917686151671093
30.8245855261697	0.0784501412826164
31.2431722731423	0.0349908478587459
31.5733176667561	0.0197046340945871
31.8523707521454	0.0632078802270095
32.1242716213267	0.087554773725175
32.4425738110552	0.0889829879918491
32.6260470235629	0.0787665810797217
33.1536095838482	0.0275294709543376
33.6186858712374	0.0150734491285482
33.9457458512385	0.0156711586011672
34.1434496750837	0.0127491207898953
34.2953378993038	0.0119023397908517
34.4048953016218	0.0101580077277299
34.5232454156713	0.00613948856333133
34.7509917477942	0.00471673709430052
34.9119250835665	0.00975369038220766
35.0395286429302	0.0109916976298733
35.1503709217616	0.0115661290686679
35.2538728260133	0.0129444749637304
35.3410394826507	0.0144415347075489
35.4593425226561	0.0153626747341617
35.5764405810487	0.0137346119462532
35.6869605274451	0.0101992824605133
35.8108706723154	0.00877314611301375
35.926593693184	0.0152483083370636
36.0252837469868	0.0237546960655434
36.1350020598092	0.0344327766625745
36.2581158357619	0.0471030340963727
36.35432024127	0.0570943038585043
36.5029749310231	0.071588203370618
36.9093825833879	0.0843904848855544
37.2688701874309	0.0584991985276481
37.6481242867364	0.0156903398226248
37.9801183473898	0.0372343782320547
38.2872383715149	0.0727894044507938
38.4368787539978	0.081978654401637
38.7258820965287	0.0821803294464178
39.07834835477	0.0590037917308969
39.5284849250167	0.0164630770040037
39.995975295113	0.016520542601729
40.2277207901656	0.0147007775623747
40.3605192515679	0.0117883074617887
40.502168277519	0.0108438053367501
40.6228507195494	0.010346911156568
40.7293095861498	0.00834713406971105
40.9642478302453	0.00139806973337109
41.1269250056258	0.00758299805566899
41.2364632599662	0.00940798132763055
41.3571704505064	0.00971234847686048
41.4672564234461	0.010258490243384
41.5504629068966	0.0116044484398189
41.6531215329155	0.0135305067036389
41.7580336904895	0.0142946619448938
41.8707823190898	0.0126778323714004
41.9585014169481	0.0098954926406175
42.0976460357497	0.00756456763121424
42.2125006062119	0.0138076459983085
42.3018636284947	0.0211808478344135
42.4146829647509	0.0316143636465732
42.6032944881988	0.05010878925021
42.7193127449806	0.0612461644796448
42.9910624823759	0.0794143596670978
43.4482415456831	0.062962528981783
43.7842164305785	0.0329050170291391
44.1335970592518	0.0155129478260411
44.4751253036131	0.0592314387730583
44.7089104110102	0.0756144189314032
45.0300015044276	0.0771684259056821
45.4433927187908	0.048293392337648
45.9274245107206	0.00606038108083941
46.2602107046789	0.0159270969713199
46.5537240216945	0.0124450282396878
46.6987888958531	0.0102001017991914
46.8074079107581	0.0100425526200543
46.9258384772501	0.00954032986170503
47.0393139901845	0.00715999769807847
47.1693763635545	0.0021270940531208
47.3374699184647	0.00504159860369159
47.4964710770032	0.00873955141344728
47.5918387385177	0.00908724297389488
47.7068604736665	0.0090830106559196
47.8223055589618	0.010568588863163
47.9056968041043	0.0122924436017178
48.0105408333037	0.0136885018054413
48.1192875307065	0.0129931766973908
48.2149190173401	0.01041441664355
48.3330119285762	0.00668126753041123
48.4432028773768	0.0092958670294143
48.5509188513175	0.0170168429098981
48.6360553496671	0.0242735320399777
48.7846408829613	0.0378997157827231
48.9429634981057	0.0527404506405542
49.045170744426	0.0618284818550633
49.5106395944898	0.0739519200879618
49.9600724920853	0.0408565597892236
50.245825762442	0.00991171259664906
50.5795294127347	0.0362995201872996
50.8828057689114	0.0656037180486451
50.9758622413127	0.0711876452394266
51.2817742111846	0.0745781489074943
51.6769408799614	0.0496131592441639
52.1146490931892	0.0124561674837208
52.5424959734888	0.0154532672662063
52.7752954142744	0.013742624125968
52.8980558905162	0.0107391139078109
53.0511091940436	0.00948787135385787
53.1851483438329	0.00936171985701861
53.3317220191498	0.00662505583498535
53.459094739483	0.00176051946395784
53.6707416856393	0.00647196672101545
53.8356519688264	0.00873964974845623
53.9284431699095	0.00859796516551926
54.0349975499179	0.00899434962148326
54.1380666489087	0.0108412648150339
54.2248002607333	0.0125978047797799
54.3364606333259	0.0134384673459919
54.4491864008452	0.0116895017208668
54.5433710156289	0.00854333709564384
54.6605866448152	0.0062809454899105
54.7691763749283	0.0114337275201664
54.8535252204508	0.0177820259127138
54.9649052636026	0.027158527538403
55.1586339005615	0.0444820202704263
55.3002668827574	0.056950847859296
55.588401511846	0.0730966056158931
56.0417764766978	0.0549034028561165
56.440702930307	0.0199554712040266
56.6975930401827	0.0132415445382905
57.0417140410114	0.0527842440652737
57.3334382791794	0.070901536635237
57.5911777040189	0.0710231791003738
58.0824221111124	0.0382789716958669
58.5860663894599	0.00508465840861105
58.8617863556952	0.0157769423537762
59.1162805240062	0.011896747655476
59.2780189394352	0.00928129178320388
59.3760759457028	0.00927341866456697
59.4884738112562	0.00896031358621537
59.6046278064892	0.00676334347724324
59.7349998822307	0.00202432302125053
59.8627569846746	0.00329522515840538
59.9947233628587	0.00730131659489983
60.1161551917434	0.00855676319938714
60.206326834598	0.00841818822665971
60.3121492484733	0.00874291052560923
60.4162256947034	0.0105930553956896
60.5003488466766	0.0123662277347521
60.6057741882668	0.0133638816205882
60.7132770365753	0.0120579522927171
60.8130371131968	0.00891313103758731
60.9249675332621	0.00598142173283084
61.0357998851098	0.0100575610487065
61.1221961985591	0.0161551443136196
61.2321600202653	0.0249874418793725
61.3575186451566	0.0356577311127751
61.4765084700117	0.0459826094398266
61.6035730297513	0.0566673978302257
61.886302896893	0.0716497497617286
62.2518038773179	0.0586167516600127
62.6723603951768	0.0243221175167305
63.0111719388885	0.0163877469239871
63.3473094482415	0.0525896085024776
63.5156529685915	0.0646137599740632
63.7267241852335	0.0706748775018924
64.1709246144978	0.0513798961577776
64.5974643856729	0.0181604766920357
65.0603106508106	0.0134993445225275
65.1911495242405	0.0159328084099757
65.3093720687104	0.014447630180492
65.4451335905732	0.0109353003967402
65.5689253026241	0.00916835525675581
65.6660909421257	0.0091535559723245
65.7949035980612	0.00857852458142737
65.9084265927708	0.00606457539667439
65.9962137095569	0.00289171034795135
66.1081118480607	0.00174996370764267
66.2569418979203	0.00676090498513074
66.3931700971934	0.00847009720299014
66.4888208198473	0.00836275701040705
66.6085268470758	0.00890153658502674
66.7161516572784	0.011018335667098
66.7994305707136	0.0126828989136175
66.9040857456866	0.0133441829723871
67.014324307926	0.0115597507406117
67.1004795469723	0.00870620041730145
67.206748461818	0.00599028964086962
67.3161376862954	0.00984081576814688
67.4029880710548	0.015770129124555
67.5175499571335	0.0246662295031284
67.6553274268644	0.0359899554468629
67.7602196722141	0.0447825232040168
67.880630698628	0.0546482866873371
68.2351336642476	0.0702927138642395
68.5962979361394	0.0526619521563383
69.0050073334285	0.018422654281124
69.3388017382485	0.020930795171259
69.6503062734982	0.0526138921579954
69.8619405003095	0.0660568424826384
70.128026148847	0.0685581550621535
70.6245281221814	0.0377672388957693
71.0087188929783	0.00837579485875492
71.3818215318255	0.0148602468722729
71.5722133959192	0.0149590128968686
71.6792831017346	0.0123269999723185
71.8079727534791	0.00960354986962574
71.9215325136348	0.00912056154441134
72.0084815352258	0.00908345601907529
72.1255399226995	0.00773278549523588
72.2630298689748	0.00352080382996398
72.394135280632	0.00185619207979474
72.5805226385802	0.00756305598180585
72.7180427632714	0.00849294496506418
72.8311121077575	0.00847432672757156
72.9161656532842	0.00943510753683529
73.0228422143787	0.0117206281726098
73.13749395622	0.0134068363137705
73.224935863375	0.0130660006451194
73.3335544286916	0.010445236244752
73.4498282103144	0.00656254709770564
73.5472416620281	0.00732658632610762
73.6576960818744	0.0137346878540002
73.7662761256165	0.0216972614710941
73.8848433226125	0.0309833485849754
74.0539793984538	0.0446606081091315
74.1812919073854	0.0547524770053944
74.4159846813598	0.0676833681184408
74.8732992395204	0.0520212341567583
75.2863643593828	0.0178591427804387
75.5492263897595	0.0117540072181546
75.9011095484407	0.0483494323806835
76.1112733931674	0.0633141016767338
76.4775127786381	0.0646551894553703
76.9507174214654	0.0340457681574956
77.4422673717794	0.00485357311357192
77.6774671755471	0.0149763619787002
77.7993541734484	0.0157132804349283
77.9463634967974	0.0128070785709885
78.071074298287	0.00998656796429346
78.1596391318217	0.00923839050257455
78.2811913262253	0.0091744969415489
78.4000721563018	0.00793278237845588
78.51450737688	0.00471010650960182
78.6374728362287	0.000183098941439802
78.8009872076712	0.0061665203951318
78.9390658755071	0.00844033569060079
79.0608832046444	0.00848182727306368
79.1716493888231	0.00897017716954732
79.2625291580802	0.0105693862796106
79.3667427300472	0.0125480977175437
79.4813125792259	0.0129922371189697
79.5976452278082	0.0107172697935248
79.6875743109337	0.00771973269937076
79.7944219431856	0.00648321616925813
79.9022617521259	0.0113984699899378
79.9855431929622	0.0169835536903122
80.0922023418722	0.0248039790514849
80.2123046724014	0.0340147033478669
80.3172143598987	0.0422597299940728
80.4358436247718	0.0515236492138791
80.6411264422607	0.0643172186459303
81.0070590046739	0.0612377576777758
81.4482371410646	0.0279276004037628
81.8234687200529	0.010326751332381
82.1172004574818	0.0409225398534185
82.3647295344623	0.0600557431198542
82.6791688704318	0.0660181091145166
83.2124971130089	0.0349347598621096
83.5988250749438	0.00734138668185075
83.9736190079082	0.0144338736447914
84.154500233125	0.0141412220612893
84.2561539613376	0.0118370558948438
84.3724660617551	0.00971554699021649
84.4834823590129	0.00932774358275051
84.5743590903106	0.00924906478060125
84.687155046701	0.00789320476324033
84.8273407925336	0.00362262292005076
84.9354336882587	0.000783469880763551
85.0809581910073	0.00610582404632003
85.2298327299241	0.00862878430797914
85.3304468345003	0.00866581924895976
85.4398110876739	0.00875608598785453
85.5466197985997	0.0102264815682088
85.6350343298231	0.0117996765977335
85.7443122247441	0.0125236571541066
85.8556837518966	0.0109067817035973
85.9647965435628	0.00765346172296976
86.057793452504	0.00640494882052264
86.1673472537369	0.0106386395175781
86.274313884682	0.0175285276151639
86.3611427641607	0.023685929445067
86.5066146124034	0.034493277376734
86.6527022035134	0.045680634132179
86.7401319167778	0.0522838297486024
86.8942830182992	0.0624054294655732
87.3440697545939	0.0569230185937714
87.6982046620812	0.0297694895463756
88.0538006211815	0.00448844007903348
88.3715456216669	0.0372279005407979
88.4786311980374	0.0470688355853858
88.7213027035373	0.0628192288760315
89.1380700218125	0.0576109509680418
89.7024317574959	0.0199381088609903
90.0304187394063	0.00557603433168098
90.1399643319267	0.0107459701658087
90.2743293440713	0.0145414768496203
90.39067981419	0.0145990069716414
90.5207865849671	0.012137890348807
90.6395804249535	0.00997387120464496
90.7289360344332	0.00949633226983053
90.871383345559	0.00928464576437043
91.0435573717644	0.00598251669785534
91.1733122004964	0.00110584287556234
91.3470733546603	0.00562649876425527
91.4986411923349	0.00869332212315587
91.590608652688	0.00893703318621663
91.6986055346689	0.00877388580950582
91.8062162033412	0.00968165011028037
91.8915038584016	0.0110485134199809
92.0012089078983	0.0120977104636261
92.1166168748755	0.0109946099681881
92.2474576334363	0.00748645735622859
92.3383022674164	0.0066205697053504
92.4425372674033	0.0105482968154126
92.547150305236	0.0170100832421968
92.6328466182743	0.022864341492779
92.7807089034717	0.0334881989669446
92.9126817153622	0.0433343574017312
93.0125267639733	0.0507807089959682
93.2304289432561	0.0635188847361573
93.6845246384488	0.0521067549874627
94.0315731045456	0.0249444895903925
94.4111544237738	0.0118945624093649
94.7297883283391	0.0432442783692742
94.8452699252485	0.0527692554569191
95.0663517798028	0.0638493219484853
95.5212999320496	0.0509875545364887
95.9801779449157	0.0203443338838841
96.3619292648652	0.00753316100934932
96.5822898788075	0.014328632295921
96.7468587074113	0.0131901763441077
96.852034196333	0.0111273500969406
96.9765629175744	0.00979614625050359
97.0992293114988	0.0096769012183069
97.1910675451732	0.00903475320507374
97.3643879504091	0.00471155558664916
97.5425309484207	0.00243614368232656
97.6891731820973	0.00728996284282137
97.8246714835914	0.00911283213435147
97.9376458451613	0.00904852805313898
98.0264592581016	0.00912553366014629
98.136733877274	0.0103277709819125
98.240613716894	0.0115869013983192
98.3227413920122	0.0116601996698083
98.4279795490993	0.0100539248457768
98.5375487827113	0.007297724276394
98.6420376856317	0.00739212650016491
98.7255835103369	0.0109324680440318
98.8331413948277	0.0174295867213591
98.943170319386	0.0247994883842117
99.0937391756777	0.035436730557946
99.2354925897105	0.0458317151216345
99.3653022217426	0.0551151957242679
99.6195734375571	0.0655000135512756
100	0.0499954796927135


==> results/lambda_0p05/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.54914663434176	1.63266026726543
0.754748909449567	1.61436808375697
1.00831049317454	1.59763682326353
1.2411153244677	1.5892422658967
1.43402491453504	1.59088144561016
1.6462587541855	1.59757763820376
1.83911626756057	1.60764070329665
2.02158340713651	1.61947951535408
2.2075941875046	1.63271588476036
2.38308022753805	1.64227914267301
2.55102496937801	1.6477849268677
2.72350348343751	1.64941301427624
2.8997110249527	1.65170926391557
3.13811752491274	1.65688352476014
3.47512511405706	1.65939174704447
3.65643095057347	1.65914519853292
3.8245829732959	1.65904794628499
4.00020252599141	1.65891361300194
4.1799140648061	1.65862598091831
4.34893069767929	1.65849408187288
4.52357750325082	1.65840912144131
4.70148689127591	1.65822138949694
4.88124741943509	1.65755916402816
5.05669048124165	1.65488961292152
5.23684513110057	1.64785847565014
5.49154854138575	1.62880647451508
5.72557723980318	1.61328341421825
5.91005343653843	1.61035403435021
6.09439609529282	1.61650375522121
6.46827917975322	1.63850964553555
6.67946310734998	1.64320257422643
6.8508218202837	1.63916084336212
7.04253945392986	1.62691795951487
7.30487548761503	1.60593495092322
7.51902135056816	1.59595259092128
7.70642882062858	1.59598290594919
7.92613960457806	1.6032776014902
8.10933932611968	1.61265137434856
8.29094787345355	1.62207434249158
8.46985388043538	1.63219801039157
8.64226258986382	1.64226384218887
8.81773974156838	1.651305518181
8.99217314912191	1.65781936082274
9.16496150674345	1.65828065870759
9.3587234085447	1.65831411466783
9.68599296954892	1.65828597451239
9.86586746490181	1.6583132812045
10.0379657546818	1.6583018482522
10.2104868472824	1.65843824830942
10.3847203304031	1.65828408763562
10.5614710436398	1.6582363497008
10.735222812237	1.6583188070932
10.9092704575685	1.65830827001666
11.0943456051306	1.6579487592763
11.274132320524	1.65607449566921
11.4463888584186	1.65159825176925
11.6537252513752	1.6387496514129
11.8927995731766	1.61992526401902
12.0922872051721	1.61077738529119
12.279168282331	1.61267260057809
12.5881454602169	1.62991903968808
12.8893653827803	1.64271199531067
13.0664260937829	1.64165190660202
13.2441328220879	1.63283035858281
13.4742930440318	1.61461073650253
13.7103123732967	1.59898278936781
13.9077194248269	1.5949801142021
14.1132938845778	1.59984046098031
14.3116891455917	1.60819630226932
14.4898371153473	1.61760458241637
14.6665832156799	1.6272776103456
14.8394050011812	1.63723537206033
15.0215312529332	1.64785571913782
15.1947994636749	1.65485687730089
15.3630858773666	1.6584788274863
15.5544198520855	1.6581819730921
15.808117088308	1.65824136577707
16.0722143989707	1.65828850320987
16.2451335300485	1.65828840610707
16.417166052425	1.65835962313514
16.5859457784161	1.65827487913337
16.7709814513374	1.65829749874468
16.945680443577	1.6583592159084
17.1229747989376	1.65830326105934
17.3036951512045	1.65827502834678
17.492017687938	1.65699262070432
17.6619776932878	1.65389985068444
17.8606100603138	1.64416829497952
18.1387167263151	1.62244755045117
18.3324666434835	1.61168338852994
18.5186168313949	1.61110623922567
18.7142168458313	1.61938174383145
19.084692229289	1.6404424051733
19.2639697228813	1.64310754134561
19.4421434757086	1.63785335020752
19.6332306608095	1.62488656729444
19.8944549966916	1.60439315196914
20.1057650572622	1.59545199389624
20.2848392603836	1.59616867083939
20.5108717481105	1.60404864616987
20.6929304232712	1.61341996952434
20.8685213176742	1.62261147658719
21.0460901006903	1.63275934247347
21.2292614070397	1.64334468607247
21.4008817486902	1.6519216105847
21.5747275598872	1.65841133758126
21.7517299659888	1.65834766130261
21.9591294606824	1.65822562024072
22.2614254414491	1.65830308374969
22.4419518546088	1.6583885415749
22.6103486368556	1.65831495719021
22.782410107023	1.65831591790029
22.9580584852604	1.65834137606376
23.1319951217154	1.65817569584181
23.3051004497652	1.65829726214891
23.4890691110025	1.6582659945204
23.6682275123061	1.6579344229034
23.8490655353439	1.65592594637859
24.0260377943281	1.65099501145898
24.249264448851	1.63638501849991
24.5054149531357	1.61691117774284
24.6971739454518	1.61027960585389
24.8810480971114	1.6138457558875
25.1699392564316	1.63087749636589
25.4645328647715	1.64288678357853
25.6333551887076	1.64163649342749
25.815729434994	1.63250256848739
26.0524324304452	1.61372730498465
26.2878087162548	1.59857035825914
26.4819557180264	1.59500858296303
26.6731468548823	1.59964142826816
26.8714173025976	1.60783222472772
27.0529980511414	1.61742642092552
27.2347241899931	1.62734898735336
27.4048407729085	1.63715686974565
27.5834668081008	1.6475973086287
27.7560018940102	1.65465607232284
27.9254269043956	1.65844787279017
28.1141282555771	1.65822937468536
28.3221368606739	1.65838774144346
28.5933007371853	1.65826746485364
28.7683388938598	1.65821507354073
28.9418319916895	1.65825201133546
29.110426486828	1.65841987908738
29.2951709888496	1.65834058822853
29.4706042773764	1.65831038376645
29.6436105162661	1.65832305818805
29.8259179259751	1.6583009762199
30.0117774523749	1.65754802878247
30.1835574724113	1.65508742705473
30.3646259366755	1.6481890649229
30.6316238692853	1.62829727058515
30.8584850587545	1.61331612725216
31.0489857878333	1.61050429319322
31.2591368630019	1.61822524614501
31.6233283348986	1.63943813221113
31.8149944300119	1.64323643903708
31.9894815664974	1.63891875059769
32.1785304821901	1.62667686555166
32.4296302763374	1.60658171701676
32.6462275056577	1.59611580788948
32.8319460481553	1.59588748658784
33.0555638348088	1.60314547746148
33.2411464209159	1.61264582757284
33.4220935453245	1.6220025424903
33.6010289591692	1.63218035432567
33.7817950714224	1.64269022851962
33.9547062014236	1.65156506188208
34.1290753822979	1.65807397261304
34.3055563068802	1.6584019122103
34.5212775391961	1.65829711795849
34.8022247530399	1.65837348484113
34.9884771678107	1.65829117002245
35.1575628987177	1.65828803369126
35.3311722323057	1.6583205405009
35.5088915992557	1.65837510806592
35.6830129553399	1.65833330854123
35.8558661661369	1.65833490865615
36.0412250823529	1.65823210433324
36.2210771096441	1.65801639804282
36.4006359085057	1.65616399071649
36.5773095901408	1.65162672014623
36.7756128912701	1.63945809720457
37.0497106274883	1.61824409197184
37.2347267168386	1.61050626282363
37.4119109202318	1.61258546579665
37.6877538807233	1.62784486499835
37.9905592619261	1.64204601332326
38.1654591380366	1.64240520188166
38.3373440033083	1.6353832328769
38.5647964642595	1.61811499974492
38.8142394171029	1.60030330514113
39.0039260141438	1.5949289292857
39.1952938821122	1.59805349338756
39.4048550615447	1.60606267706505
39.5771815381589	1.61515866425723
39.7550506464075	1.62476283016345
39.929679098722	1.63476259886798
40.1060878016415	1.64499375370622
40.2798809669981	1.65302470372742
40.4526743033369	1.65848254026211
40.6269349119233	1.65839928405223
40.8368067510409	1.65828445655533
41.1340938945097	1.65835699160588
41.3087850565299	1.65823272477883
41.4813398890628	1.65821680805562
41.6533724601308	1.6582461304618
41.8280023536912	1.65833870973349
42.0032424004434	1.65824043367962
42.1803508519331	1.65831104545603
42.3583430535274	1.65832722527425
42.5412455179967	1.65775567839251
42.7188727138248	1.65551669100361
42.890514336929	1.6503158075045
43.15173011313	1.63204484978071
43.3860288529206	1.61520193853975
43.5756864532509	1.61019359646279
43.782566343031	1.6160218324188
44.1907467637933	1.63944628926743
44.3782927416836	1.64328187264865
44.5532614711197	1.63902516140935
44.75261413841	1.62606662907064
45.0200995637588	1.60494786161456
45.2242627175807	1.59586211699792
45.4085467382875	1.59605541210214
45.6199377180515	1.6030738036466
45.8013985692259	1.61233513050935
45.9812439481599	1.62161337665775
46.1572848590551	1.63157572418298
46.3365000108437	1.64199950020527
46.5131530451649	1.65110630832615
46.6820793253295	1.65741811500207
46.8607798196293	1.65837790284349
47.077652751314	1.65829405454626
47.3946440504446	1.65839236076705
47.5765256730418	1.65836409390369
47.7495012564955	1.65829728899712
47.9179403941922	1.65823222066217
48.0960371694883	1.65825563947821
48.276245079077	1.65839733124638
48.4465872594428	1.65833791619044
48.6294007708304	1.65818100232259
48.8159179559649	1.65791860672618
48.9908918628472	1.65585447878108
49.1687549481617	1.65041005857129
49.4118490473715	1.63384307598509
49.661069107461	1.61547792202697
49.8481707465087	1.61005864619283
50.0652002677923	1.61587884969676
50.4485604649214	1.63838358593187
50.6559728402746	1.64323756964258
50.8298786446262	1.63925298961924
51.0217032667868	1.62703726123194
51.2931892314778	1.60557955074182
51.5151818523567	1.59563075442037
51.6977505155545	1.59611596709678
51.9123865223453	1.60341799388708
52.0943340826208	1.61277250563249
52.2705809024012	1.62191895859356
52.4501752799598	1.63207280848607
52.6281645313437	1.64239973494961
52.8002790316339	1.65145877059246
52.9753133127917	1.65790274959747
53.1511325812243	1.65824952873667
53.3653428374874	1.65836797827666
53.652582568589	1.65831136739328
53.838690730969	1.65837724360572
54.0072660250262	1.6582186457234
54.1802744514014	1.65832051545271
54.3570668512414	1.65839980981855
54.5332755514903	1.65829325726888
54.7073187866562	1.6582273598827
54.8905217447663	1.65833022735739
55.0660398138113	1.65801361796579
55.2446199755837	1.65623196547643
55.4196414258069	1.65192719412797
55.6355944330523	1.63876473733079
55.9300367638353	1.61634723903765
56.125956831381	1.61013710259086
56.3049979789948	1.6139930322806
56.5936595601191	1.63118735836421
56.8735732506263	1.64268107524706
57.043818327454	1.64179159554922
57.2299889754411	1.63252686201335
57.4770451300868	1.61293473625633
57.7145343386138	1.59802262625634
57.9021602902237	1.59490692209085
58.1116376802708	1.60030533152867
58.3201035073537	1.60957183974298
58.5014449138959	1.61908578877364
58.6796243935716	1.62902105137214
58.8497274395191	1.63887932065028
59.0332455952754	1.6494009748584
59.2062284346528	1.65592870691913
59.3758017429695	1.65832175364024
59.5624468579667	1.65833522127989
59.8499967184963	1.658372444916
60.0648131926126	1.6581397302094
60.2397104269449	1.65826239454172
60.4117432798031	1.65825571626329
60.580569639608	1.65833349314787
60.7601151270421	1.65826704869832
60.933589094561	1.65830998422679
61.1059996945243	1.6583342275666
61.2882805112986	1.65821367095607
61.4738035038414	1.65691081641387
61.6443124096782	1.65397138307708
61.8372956746445	1.64477228808586
62.1153696641711	1.62295797365704
62.315664077086	1.61185146329205
62.4945439167905	1.61111271629634
62.7623155572346	1.62377464948107
63.0942371861771	1.6413195042577
63.2671565188647	1.64302898646556
63.4412392746267	1.63711348522629
63.6389167028808	1.62303946421948
63.8941113193241	1.60335814706484
64.1087762745349	1.59524433904415
64.2903065608714	1.59689167175118
64.5018675214433	1.6045328246607
64.6798004393783	1.6137216171583
64.8596945391331	1.6232240077453
65.0307902342406	1.63294709048938
65.2172824461614	1.64378759796381
65.3903722081645	1.65222135101952
65.5594498037908	1.65842630707504
65.7353334503096	1.65824732708482
65.9449787977782	1.65833834014354
66.2341303321815	1.6583364137997
66.4202352000948	1.65835320946791
66.5927549976416	1.65830337878724
66.7606974393001	1.65838587146626
66.9372971425037	1.65825411999803
67.1131314780835	1.65825268195629
67.2842647228509	1.6583296504521
67.4692822412573	1.65827049663351
67.6544299598331	1.65780945391782
67.832907500831	1.6556845081919
68.0118457196199	1.65071550498439
68.228289191022	1.6365319427433
68.4881271088097	1.61675367382024
68.6775481635767	1.61011025173259
68.8691697427386	1.61390489273271
69.1983179594144	1.63337121632595
69.4641631475606	1.64292485104405
69.6383579413434	1.64081114593311
69.8138048121391	1.63132229527194
70.0554247035869	1.61196059074701
70.297431012091	1.59739118657533
70.4827931600817	1.5949932247288
70.6886213274697	1.60055512170004
70.8909510728079	1.60969249922902
71.064504477035	1.61877711072997
71.2439772281777	1.62874202981476
71.4227647932813	1.63912608218878
71.5964685984482	1.64915177124014
71.7690124419949	1.6557186873941
71.9441091983222	1.65841691072189
72.1329162893332	1.65829909645047
72.4341227478664	1.65824534489728
72.6322258405118	1.65826457198122
72.801050562378	1.6582287380857
72.973083315784	1.65833530825972
73.1466966173531	1.65829804359345
73.3252342393613	1.65827509036113
73.5004080239321	1.6583680396314
73.6803193416534	1.65831576086276
73.856700660587	1.6583068899287
74.0452505959097	1.65691056576813
74.2207202645174	1.65361178828935
74.4096552739952	1.64426830189689
74.7005927631573	1.62151517886679
74.903037132989	1.61114392421658
75.087115784649	1.61175822094043
75.3648738690196	1.62621272890465
75.6949652934445	1.64219398280505
75.8660758172031	1.64241206161738
76.0429149546332	1.6349665989197
76.2520750483818	1.61915316693111
76.5008331822379	1.6009833364302
76.6899020328277	1.59503841776059
76.8821277769434	1.59769767382442
77.1011094950492	1.60597959506588
77.2820863184933	1.61550163491482
77.4642731497261	1.62532584977525
77.634044804578	1.63500525732823
77.8222982102849	1.64594264379705
77.9954858529021	1.65366499394074
78.1634277797789	1.6583433291162
78.3480162832543	1.65832195596971
78.5976843568924	1.65839176853596
78.8746929058037	1.65829803544508
79.0506191941439	1.6582634105331
79.2231366569346	1.65821385667575
79.3910772643551	1.65822151525632
79.574173593956	1.65833433073621
79.7497660966646	1.65836524824687
79.9207940953931	1.65831513204807
80.1035803683496	1.65830162005906
80.2892188757902	1.65743730795491
80.4604091413166	1.6547284609487
80.6395605046621	1.64760301545438
80.8748149780961	1.63008181635706
81.1163373166948	1.61360747490847
81.3075420058394	1.6103654295275
81.5286821941057	1.61836392600493
81.9241395228179	1.64067844078901
82.1084037435276	1.64303758763557
82.2827303887936	1.63752002587233
82.4845556909106	1.62329499766784
82.7483494539439	1.60302588956306
82.9516597125807	1.59530808433448
83.1341643188132	1.5966875089891
83.3462215614563	1.60418564371957
83.533369091897	1.6138618501153
83.7106219254295	1.62329407835593
83.8853077739446	1.63318446558038
84.065904944745	1.64371279362459
84.2377977451785	1.65205330886438
84.4140140271355	1.65843639835646
84.5915792321695	1.6583349004282
84.8006463276471	1.65832121147201
85.0939743024069	1.65833191555426
85.2804664165954	1.65832433394307
85.4489633380091	1.65823482747711
85.6219441542535	1.65838661003956
85.8018802837311	1.65835427903158
85.9733546946573	1.65826019516488
86.1484496628395	1.65815250236817
86.326901175636	1.65824344195919
86.5043281744805	1.65790073133994
86.688170053668	1.65573191343952
86.8671551414683	1.65052931687541
87.0814961023933	1.63628696673536
87.3299443357936	1.61731520276076
87.5162802556771	1.61036315531758
87.6997243134935	1.61329731478007
87.9717821636535	1.62917021839186
88.2740702559198	1.64248971695484
88.44956491333	1.64209350933765
88.6246652040683	1.63397050966979
88.8445863327834	1.61697990534191
89.1194291251586	1.59857243343948
89.3042575176304	1.59493306307106
89.5181926322716	1.59999803726974
89.7257544185485	1.60901595141175
89.8991484320012	1.61813566338182
90.0810367996912	1.62814286937234
90.2647902257003	1.63876425005132
90.4400705970609	1.64895509045551
90.613559203125	1.65553888786164
90.7884077682082	1.65838559122699
90.9758633379652	1.65826454603191
91.1901712587148	1.65834466201769
91.447554832243	1.65833200861185
91.6183627511464	1.65827562330946
91.7908838443826	1.65841107209241
91.9631888554562	1.65827184242359
92.138505922225	1.65839236643454
92.3128913071678	1.65832835805605
92.4961040707659	1.65835387839275
92.6721733869498	1.65823335042551
92.8577294780233	1.65736115004496
93.0363840951253	1.6544717379339
93.2163131874573	1.64688055327216
93.4429541637178	1.62985911609649
93.689582897169	1.61325066847976
93.8694428599039	1.6102673024435
94.0558066178441	1.6162204628315
94.432789877729	1.63844651151018
94.6243152373927	1.64310946460528
94.7992718630651	1.63982644642957
94.9928466795533	1.62790381931523
95.2334111607075	1.60849417950118
95.4533217751117	1.59666435553287
95.6430150055952	1.59539766400066
95.8376671548524	1.60113298199094
96.0350358053553	1.61041844469147
96.21315815207	1.61974603815203
96.3871032275647	1.62938633662636
96.5625047736402	1.63960921835842
96.7421503442617	1.6499098340512
96.9112450958033	1.6561925722381
97.0837654485296	1.65837284607155
97.2741629545947	1.65824043346152
97.5738978561859	1.65834998878366
97.778542885396	1.6582458611973
97.9513658484712	1.65821769153814
98.1193025851439	1.65834218894072
98.2942455495491	1.65836697637104
98.4710932722684	1.65834368642631
98.6406227385305	1.65828824023885
98.8209331110487	1.65837706969423
98.9993514266474	1.65822713105337
99.1822503437122	1.65692795749328
99.3580867884381	1.65348339886999
99.5538768680669	1.64345833911131
99.8095225436557	1.62322336166813
100	1.61224700375233


==> results/lambda_0p05/data/tracking_error_norm.dat <==
0	1.4142135623731
0.54914663434176	0.127393803802282
0.754748909449567	0.155510129275831
1.00831049317454	0.158136235697864
1.2411153244677	0.133704256680198
1.43402491453504	0.10280931578612
1.6462587541855	0.0669414171047078
1.83911626756057	0.0373888261260621
2.02158340713651	0.017365160696968
2.2075941875046	0.0227960093897197
2.38308022753805	0.0359272489552459
2.55102496937801	0.0424300059916281
2.72350348343751	0.0420182309934048
2.8997110249527	0.0348007694548059
3.13811752491274	0.0155628487661753
3.47512511405706	0.018010625206227
3.65643095057347	0.0296941197059025
3.8245829732959	0.0351859312406466
4.00020252599141	0.0349417358756853
4.1799140648061	0.0295856310358768
4.34893069767929	0.0289112469657196
4.52357750325082	0.0425762944920959
4.70148689127591	0.0662816128360798
4.88124741943509	0.0958229403623465
5.05669048124165	0.126400226139422
5.23684513110057	0.154154466636297
5.49154854138575	0.171482394871638
5.72557723980318	0.153746156668013
5.91005343653843	0.120348365775324
6.09439609529282	0.0747743882647532
6.46827917975322	0.0386129202600655
6.67946310734998	0.0998766744964254
6.8508218202837	0.139651842919862
7.04253945392986	0.166158806959616
7.30487548761503	0.167133324812214
7.51902135056816	0.142894584318395
7.70642882062858	0.112125972638273
7.92613960457806	0.0744025173842423
8.10933932611968	0.0460987985872536
8.29094787345355	0.0247321065865173
8.46985388043538	0.0226615376789817
8.64226258986382	0.0328544406100674
8.81773974156838	0.0393369884030106
8.99217314912191	0.0380682893127153
9.16496150674345	0.030226860940643
9.3587234085447	0.0147803023272368
9.68599296954892	0.0167671705122077
9.86586746490181	0.0297541302450228
10.0379657546818	0.0365624046751096
10.2104868472824	0.0374550488133581
10.3847203304031	0.0321455690989007
10.5614710436398	0.0257689570488351
10.735222812237	0.0334012491075001
10.9092704575685	0.0547272713069944
11.0943456051306	0.0838145404138497
11.274132320524	0.115007082189068
11.4463888584186	0.143756988937428
11.6537252513752	0.167624787209915
11.8927995731766	0.166543555629996
12.0922872051721	0.140385793697578
12.279168282331	0.100435843008554
12.5881454602169	0.0126014504945481
12.8893653827803	0.0797375869833958
13.0664260937829	0.12543750970689
13.2441328220879	0.157529643783048
13.4742930440318	0.171597947702587
13.7103123732967	0.15532236754074
13.9077194248269	0.126116836386569
14.1132938845778	0.0906120717593124
14.3116891455917	0.0580374505633474
14.4898371153473	0.0332699191586574
14.6665832156799	0.0205771338154095
14.8394050011812	0.02761174368267
15.0215312529332	0.0373336310002029
15.1947994636749	0.039583236684906
15.3630858773666	0.0348407427609367
15.5544198520855	0.0225140354374867
15.808117088308	0.00151340328644288
16.0722143989707	0.0248937849233802
16.2451335300485	0.0342589012265741
16.417166052425	0.0378329430677695
16.5859457784161	0.0353307712420385
16.7709814513374	0.0276488255174288
16.945680443577	0.0279498526408279
17.1229747989376	0.0452241207451458
17.3036951512045	0.0716768312365988
17.492017687938	0.103538096132916
17.6619776932878	0.132963750319941
17.8606100603138	0.160938993037548
18.1387167263151	0.169012742857145
18.3324666434835	0.147648101679235
18.5186168313949	0.110872067317928
18.7142168458313	0.0597605878555343
19.084692229289	0.0538909166536509
19.2639697228813	0.104609308732484
19.4421434757086	0.14429728167686
19.6332306608095	0.167962499620731
19.8944549966916	0.165383934241706
20.1057650572622	0.139811757142533
20.2848392603836	0.110021472850721
20.5108717481105	0.0713829156801781
20.6929304232712	0.0436881645885268
20.8685213176742	0.0238897930198416
21.0460901006903	0.0231570791198895
21.2292614070397	0.0339730225604077
21.4008817486902	0.0395440920352708
21.5747275598872	0.0375879605341707
21.7517299659888	0.0289092297188552
21.9591294606824	0.0115667012634093
22.2614254414491	0.0175524201210075
22.4419518546088	0.0302904850417961
22.6103486368556	0.0366957602748051
22.782410107023	0.0373778732339167
22.9580584852604	0.0318377180405176
23.1319951217154	0.0257323169477663
23.3051004497652	0.0337342540926735
23.4890691110025	0.0566662832899334
23.6682275123061	0.0850738965946496
23.8490655353439	0.116502676896136
24.0260377943281	0.14574559585708
24.249264448851	0.169363308294145
24.5054149531357	0.16233704470514
24.6971739454518	0.133218058677735
24.8810480971114	0.0915104889899357
25.1699392564316	0.00788770387392689
25.4645328647715	0.0822359896418794
25.6333551887076	0.125575992194747
25.815729434994	0.158215878778128
26.0524324304452	0.171482665065252
26.2878087162548	0.153960895979832
26.4819557180264	0.124797479411792
26.6731468548823	0.0917370542062106
26.8714173025976	0.0590679237203337
27.0529980511414	0.0336650566429916
27.2347241899931	0.0205827931329727
27.4048407729085	0.0275613773679379
27.5834668081008	0.0371709035060243
27.7560018940102	0.0396233621547138
27.9254269043956	0.0350166979329461
28.1141282555771	0.0230509957557519
28.3221368606739	0.00374986866616067
28.5933007371853	0.0215375265785948
28.7683388938598	0.032454640326266
28.9418319916895	0.0375095609216863
29.110426486828	0.0365146287325405
29.2951709888496	0.0294083943882127
29.4706042773764	0.0262618453232052
29.6436105162661	0.039609680296011
29.8259179259751	0.0647309144178832
30.0117774523749	0.0954069329488969
30.1835574724113	0.125400680897285
30.3646259366755	0.153528887592395
30.6316238692853	0.171446658938227
30.8584850587545	0.153738236232967
31.0489857878333	0.119008875304274
31.2591368630019	0.0658728633842136
31.6233283348986	0.0454642098131208
31.8149944300119	0.100612805218429
31.9894815664974	0.140789475002425
32.1785304821901	0.166427699687216
32.4296302763374	0.167666941602478
32.6462275056577	0.143699352471637
32.8319460481553	0.113366432238952
33.0555638348088	0.0749388596986957
33.2411464209159	0.0462237594528037
33.4220935453245	0.0248560086044113
33.6010289591692	0.0225960442522018
33.7817950714224	0.0332332813478157
33.9547062014236	0.0393972431009639
34.1290753822979	0.0379528577590568
34.3055563068802	0.0297349475949294
34.5212775391961	0.0119746666244601
34.8022247530399	0.0153201236987194
34.9884771678107	0.0291786686988168
35.1575628987177	0.0362431404647087
35.3311722323057	0.0375970884131186
35.5088915992557	0.032517467294862
35.6830129553399	0.0259074891160976
35.8558661661369	0.032303467114028
36.0412250823529	0.0546107550756843
36.2210771096441	0.0827996304122185
36.4006359085057	0.11390979646913
36.5773095901408	0.143474091931998
36.7756128912701	0.16685831786301
37.0497106274883	0.164489913586551
37.2347267168386	0.138634122142151
37.4119109202318	0.100434116932546
37.6877538807233	0.0227897144962045
37.9905592619261	0.0706385314890853
38.1654591380366	0.117581794751049
38.3373440033083	0.15192962440423
38.5647964642595	0.171407476322775
38.8142394171029	0.158647827000326
39.0039260141438	0.132129962104875
39.1952938821122	0.0993923635849742
39.4048550615447	0.0642093995188273
39.5771815381589	0.0389722704605122
39.7550506464075	0.0217064961914184
39.929679098722	0.0250369128246545
40.1060878016415	0.0353402188748507
40.2798809669981	0.0397432693318158
40.4526743033369	0.0366224455522759
40.6269349119233	0.0271460227901669
40.8368067510409	0.00885225178730866
41.1340938945097	0.0194903390317995
41.3087850565299	0.0311981206301027
41.4813398890628	0.0371152083529356
41.6533724601308	0.0370223162714207
41.8280023536912	0.030923171162531
42.0032424004434	0.0257151714229735
42.1803508519331	0.0363165613176849
42.3583430535274	0.059572868724774
42.5412455179967	0.0890429719138146
42.7188727138248	0.120011380122057
42.890514336929	0.1479121150306
43.15173011313	0.171199210723945
43.3860288529206	0.158803357051885
43.5756864532509	0.127413216550517
43.782566343031	0.0777577551567837
44.1907467637933	0.0457959565821696
44.3782927416836	0.09981232705252
44.5532614711197	0.140301012490486
44.75261413841	0.167031785457583
45.0200995637588	0.1659547077521
45.2242627175807	0.141976191905187
45.4085467382875	0.111596119633426
45.6199377180515	0.0752745631169953
45.8013985692259	0.0470986092838162
45.9812439481599	0.0254620168407631
46.1572848590551	0.0221501698962075
46.3365000108437	0.0325814065554739
46.5131530451649	0.0392812916471237
46.6820793253295	0.0383104039628484
46.8607798196293	0.0304228911852313
47.077652751314	0.0129136092287673
47.3946440504446	0.0175903327858444
47.5765256730418	0.030387359142749
47.7495012564955	0.0368297675652851
47.9179403941922	0.0373361836181142
48.0960371694883	0.0316048265928505
48.276245079077	0.0256870132234867
48.4465872594428	0.0345806493055857
48.6294007708304	0.0577837910798447
48.8159179559649	0.0876114420979658
48.9908918628472	0.118091132864585
49.1687549481617	0.147209765228551
49.4118490473715	0.170606731310562
49.661069107461	0.159785126736204
49.8481707465087	0.129598292270149
50.0652002677923	0.0779179072683443
50.4485604649214	0.0379795083025687
50.6559728402746	0.0983293442202301
50.8298786446262	0.139010159069101
51.0217032667868	0.165889527827561
51.2931892314778	0.166689445082027
51.5151818523567	0.140794750062146
51.6977505155545	0.110539564322987
51.9123865223453	0.0737362840425002
52.0943340826208	0.0457077919860089
52.2705809024012	0.0249413084326933
52.4501752799598	0.0225732762908369
52.6281645313437	0.0330570396756053
52.8002790316339	0.0393406064762758
52.9753133127917	0.0380488367515662
53.1511325812243	0.0299923970726201
53.3653428374874	0.0124989849169953
53.652582568589	0.0153955806510396
53.838690730969	0.029216251320391
54.0072660250262	0.0362482227361402
54.1802744514014	0.0376040562977575
54.3570668512414	0.0325785147455964
54.5332755514903	0.0258948318569644
54.7073187866562	0.0324686890859716
54.8905217447663	0.0545753835833074
55.0660398138113	0.0820358951102725
55.2446199755837	0.112933983490395
55.4196414258069	0.142369949004641
55.6355944330523	0.16760039927738
55.9300367638353	0.161407045534784
56.125956831381	0.130692074040979
56.3049979789948	0.0894444145330753
56.5936595601191	0.00556638267040905
56.8735732506263	0.0802753426901972
57.043818327454	0.124329569853745
57.2299889754411	0.157993922621408
57.4770451300868	0.171317900718683
57.7145343386138	0.152587669015022
57.9021602902237	0.124075746117358
58.1116376802708	0.0878559325751581
58.3201035073537	0.0540703998000893
58.5014449138959	0.0299300862856816
58.6796243935716	0.0207471426117923
58.8497274395191	0.029371385734288
59.0332455952754	0.0382684092140739
59.2062284346528	0.0392119784074856
59.3758017429695	0.0333575235865034
59.5624468579667	0.0203440002210953
59.8499967184963	0.00737925233619283
60.0648131926126	0.0256092729843665
60.2397104269449	0.0347044310669405
60.4117432798031	0.0378568362783149
60.580569639608	0.0349174077581396
60.7601151270421	0.0273981890264849
60.933589094561	0.0282634754836953
61.1059996945243	0.045321202781043
61.2882805112986	0.0720434411430934
61.4738035038414	0.103444363362587
61.6443124096782	0.132967054868705
61.8372956746445	0.160348585677958
62.1153696641711	0.169343913477544
62.315664077086	0.147527545050936
62.4945439167905	0.112356799826729
62.7623155572346	0.0404446516702256
63.0942371861771	0.0620731497731828
63.2671565188647	0.109952260016341
63.4412392746267	0.147251951307371
63.6389167028808	0.169368101632682
63.8941113193241	0.163918753604637
64.1087762745349	0.136594239956055
64.2903065608714	0.105979260021942
64.5018675214433	0.0699539146134864
64.6798004393783	0.0430371097694471
64.8596945391331	0.0232539622518578
65.0307902342406	0.0232704900902332
65.2172824461614	0.0342760022599675
65.3903722081645	0.0396214545145893
65.5594498037908	0.037517634608914
65.7353334503096	0.0288295427404737
65.9449787977782	0.0112311306150451
66.2341303321815	0.0167245315327984
66.4202352000948	0.030072446505897
66.5927549976416	0.0366968545328351
66.7606974393001	0.0374352825646031
66.9372971425037	0.0319740157667953
67.1131314780835	0.0257433591265417
67.2842647228509	0.0334352718584595
67.4692822412573	0.0563587691961183
67.6544299598331	0.085713601614052
67.832907500831	0.116748258092361
68.0118457196199	0.146243607011719
68.228289191022	0.16917294468212
68.4881271088097	0.16227739817553
68.6775481635767	0.133575132532653
68.8691697427386	0.0899942976320745
69.1983179594144	0.00705232542898643
69.4641631475606	0.0870948086080928
69.6383579413434	0.130584666011177
69.8138048121391	0.160137156748178
70.0554247035869	0.171047323067029
70.297431012091	0.150418645034428
70.4827931600817	0.121652784179189
70.6886213274697	0.086035044470578
70.8909510728079	0.0533978082325485
71.064504477035	0.0302918013136128
71.2439772281777	0.020718564629325
71.4227647932813	0.0297891704317536
71.5964685984482	0.0381797415979753
71.7690124419949	0.0392697761275073
71.9441091983222	0.0332524985275283
72.1329162893332	0.0199810677242435
72.4341227478664	0.00909358470564979
72.6322258405118	0.0256829863322974
72.801050562378	0.0345276218336857
72.973083315784	0.0378492805007965
73.1466966173531	0.034925802782962
73.3252342393613	0.0274402126098836
73.5004080239321	0.028288614604347
73.6803193416534	0.0463540543429124
73.856700660587	0.0723772288425039
74.0452505959097	0.104340098107051
74.2207202645174	0.134626527525478
74.4096552739952	0.160987623852619
74.7005927631573	0.168232480226609
74.903037132989	0.144044017128741
75.087115784649	0.106212871052268
75.3648738690196	0.029508650450724
75.6949652934445	0.0721782980759158
75.8660758172031	0.117937314758182
76.0429149546332	0.15290024072483
76.2520750483818	0.171168398484095
76.5008331822379	0.160005373960212
76.6899020328277	0.134253236607259
76.8821277769434	0.101541086677311
77.1011094950492	0.0646762891576814
77.2820863184933	0.0382303528891842
77.4642731497261	0.0213207378542386
77.634044804578	0.025354717991224
77.8222982102849	0.0361015602710689
77.9954858529021	0.0397448044437753
78.1634277797789	0.0361735477136681
78.3480162832543	0.0255272706572073
78.5976843568924	0.00274501073203592
78.8746929058037	0.0227573382086279
79.0506191941439	0.0331993587681384
79.2231366569346	0.0376734249374909
79.3910772643551	0.0361264991213937
79.574173593956	0.028818138041468
79.7497660966646	0.0266954831770696
79.9207940953931	0.0409898259555372
80.1035803683496	0.0666222807808817
80.2892188757902	0.0974789823382265
80.4604091413166	0.127331347501625
80.6395605046621	0.154733300366393
80.8748149780961	0.171484153928338
81.1163373166948	0.154779074921505
81.3075420058394	0.120509306142817
81.5286821941057	0.0647188701091629
81.9241395228179	0.0561875109573007
82.1084037435276	0.107845522685445
82.2827303887936	0.145856312293707
82.4845556909106	0.169154464736485
82.7483494539439	0.16349832017506
82.9516597125807	0.137630329645536
83.1341643188132	0.106962211207328
83.3462215614563	0.0707889213265207
83.533369091897	0.0424749481548327
83.7106219254295	0.0231579398033617
83.8853077739446	0.0235318476817347
84.065904944745	0.0342291130509005
84.2377977451785	0.0396016450980079
84.4140140271355	0.0373527761488285
84.5915792321695	0.0283809192373848
84.8006463276471	0.0106453315330298
85.0939743024069	0.0176128039388489
85.2804664165954	0.0306469554548092
85.4489633380091	0.0368367866966124
85.6219441542535	0.0372607174524271
85.8018802837311	0.0313013589972198
85.9733546946573	0.0256919826705716
86.1484496628395	0.0348559502437545
86.326901175636	0.0575478713984694
86.5043281744805	0.0857937810719341
86.688170053668	0.117768558353336
86.8671551414683	0.147108821274141
87.0814961023933	0.169355453905504
87.3299443357936	0.16305283699709
87.5162802556771	0.13563660607882
87.6997243134935	0.0948621808172891
87.9717821636535	0.0170933644618575
88.2740702559198	0.0758640823909398
88.44956491333	0.121982635102487
88.6246652040683	0.155140578747414
88.8445863327834	0.171599499350717
89.1194291251586	0.153987517218626
89.3042575176304	0.126399895870196
89.5181926322716	0.0894629704152788
89.7257544185485	0.055619493076623
89.8991484320012	0.0319685133846904
90.0810367996912	0.0205792541605497
90.2647902257003	0.0293181249687448
90.4400705970609	0.0380037423638678
90.613559203125	0.0393401412270423
90.7884077682082	0.0335250362152123
90.9758633379652	0.0205565951970648
91.1901712587148	0.00027852981730778
91.447554832243	0.0232438343229097
91.6183627511464	0.0332575803686496
91.7908838443826	0.0376858433018267
91.9631888554562	0.0359680270304515
92.138505922225	0.0289081945335463
92.3128913071678	0.0265802749490229
92.4961040707659	0.0420704526169324
92.6721733869498	0.0669699644252003
92.8577294780233	0.097854516065379
93.0363840951253	0.128968715930228
93.2163131874573	0.156044177636936
93.4429541637178	0.171492140885398
93.689582897169	0.153822687851778
93.8694428599039	0.121471072866259
94.0558066178441	0.0756469592067883
94.432789877729	0.0385801614282786
94.6243152373927	0.0945921546527882
94.7992718630651	0.136452768317879
94.9928466795533	0.164918138813753
95.2334111607075	0.169290374538648
95.4533217751117	0.147256758235733
95.6430150055952	0.116958227623091
95.8376671548524	0.0832754754510372
96.0350358053553	0.0517239190000332
96.21315815207	0.0286174110631377
96.3871032275647	0.0209316668036819
96.5625047736402	0.0302252546713023
96.7421503442617	0.0385272334629261
96.9112450958033	0.0391093282918619
97.0837654485296	0.0328922030847485
97.2741629545947	0.0192414022409038
97.5738978561859	0.0097643135674311
97.778542885396	0.0265937867731299
97.9513658484712	0.0351350349801542
98.1193025851439	0.0378527333212891
98.2942455495491	0.0343954891792275
98.4710932722684	0.026990287816147
98.6406227385305	0.0287381512092647
98.8209331110487	0.0473932282900406
98.9993514266474	0.0739754092816409
99.1822503437122	0.105089565198588
99.3580867884381	0.135388512987918
99.5538768680669	0.162178572488358
99.8095225436557	0.169587439164361
100	0.149838067339586


==> results/lambda_0p1/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.424220401468741	1.64508703108866
0.608951776014825	1.64051764273096
0.788651621971573	1.63937762046194
0.974435451701496	1.63800400473229
1.1589713562526	1.6394983055121
1.34468644823404	1.64603283513345
1.53375735934305	1.65570209793152
1.72025061793561	1.66055884393269
1.90751437708379	1.66012895276355
2.11295303952942	1.65951733035994
2.30906916529712	1.65879023083521
2.48994683455038	1.65851259904178
2.67258170631365	1.65831112190068
2.86703361668413	1.6582890850587
3.11725766033762	1.65815839926795
3.48743415464167	1.65827271101805
3.69006642327212	1.65833185062919
3.87337856929338	1.65825780474857
4.05360246910753	1.65830907362117
4.23692185630802	1.65832000557621
4.43068382686291	1.65828445465026
4.61907174301315	1.65824986375445
4.80423670579202	1.65828168007652
4.9902106603476	1.65825134403421
5.17346029864325	1.65815162870038
5.35698637709153	1.65755596629008
5.54471961799688	1.65474646295107
5.73005658600159	1.65273946236837
5.91639152644529	1.65340264876428
6.10669644549501	1.65844597395751
6.42513201432676	1.65804795572239
6.64700506568999	1.65823191623339
6.8312326205416	1.6582480833958
7.01268212882856	1.65658552078997
7.1971412247014	1.65374125562995
7.38246221231892	1.65249213523508
7.56730548994931	1.65644505982048
7.75176143023509	1.65852943729425
7.94124627150139	1.65844802695454
8.13169012980148	1.65846151869788
8.32055006361409	1.65828938112559
8.51341052890337	1.6583259030767
8.69595473625568	1.65827818185619
8.87969375220726	1.65836982742207
9.06606063055665	1.65824641358265
9.28028589359559	1.65826027791997
9.66679873085246	1.65824730286445
9.89989660751977	1.65833560329181
10.0835612054666	1.65830618233028
10.2642732593886	1.65826278435698
10.4449638586872	1.65829747296675
10.6392891039834	1.65829078280525
10.8281836420628	1.65826508350329
11.0194850818653	1.6582274228686
11.2065069499725	1.65820045590292
11.3917188660105	1.6581660046762
11.5729320726798	1.65806061904793
11.7568394816014	1.65598981455991
11.9413983711768	1.6535572242384
12.1271117448324	1.6525155107519
12.3115011059155	1.65622533232509
12.5415921510915	1.65857308948649
12.8573778764012	1.65824272515752
13.0427574468113	1.65814054494873
13.2243491184206	1.65757044248727
13.4064766241435	1.65493476535954
13.5966114955373	1.65244884900343
13.7797905796781	1.65423363375305
13.9632553821317	1.6579401060324
14.1534564918073	1.65862099880081
14.3456738999442	1.65843266404126
14.5393152583051	1.65844434546788
14.7300619007731	1.65830582976175
14.9164463222069	1.65827636437073
15.0996229630248	1.65826539664537
15.2849845938786	1.65837260707948
15.4797650203084	1.65829730140079
15.7439509064392	1.65835065396385
16.0684500976285	1.65821329268959
16.2655892414983	1.6583581310004
16.4475237485307	1.6582660958511
16.6297956383407	1.6582481910839
16.8119399753098	1.65830782605986
17.0055108677426	1.6583018860924
17.1983480241124	1.65828007390415
17.3888708112144	1.65834618910019
17.5742588178389	1.65818383021884
17.7555154901527	1.65809820734206
17.9371585274343	1.65735095431995
18.1288894060934	1.65441268100119
18.3112266263582	1.65266921009672
18.4946998356421	1.65356732788696
18.6918592037994	1.65851987800535
19.0329183344032	1.65830541678919
19.2307214972182	1.65810139918002
19.41326973735	1.65820582809499
19.5952045469249	1.65636838835385
19.7815995369925	1.65346099859037
19.9648427525032	1.65256622451602
20.147026050118	1.65701412346542
20.3379668353093	1.65851366060986
20.5337107106414	1.6585998185689
20.7209554557135	1.65840988905513
20.9073783857805	1.65836496920996
21.1043086815921	1.65829743415204
21.2864467794651	1.65832464243713
21.4681357260498	1.65831522322357
21.6538255608952	1.65827898165472
21.8801760095965	1.65832842257427
22.2524994833497	1.65833273246946
22.4691654344737	1.65823002020082
22.65339805848	1.65827440894705
22.8361581431666	1.65828487289997
23.0178317690259	1.6583735467551
23.2105528184664	1.65824887909359
23.3975831021924	1.65837110845688
23.5946608316986	1.65832257613236
23.7802218396159	1.65815951592021
23.9626453112286	1.65815384910924
24.1463867944025	1.65797526123622
24.3340473256892	1.65569991485529
24.5205788552013	1.65329894057022
24.7042908432529	1.65265093301072
24.8935052811707	1.65681796964116
25.1493245257167	1.65846603400288
25.4497951933708	1.65813011129049
25.6332958782348	1.65818652747059
25.8169523513484	1.65726022895015
26.0013870287153	1.65446665518546
26.1863910769974	1.65242179377135
26.3685469914425	1.65478511359451
26.5554136544832	1.65829959223424
26.7470182147716	1.65854469603079
26.9362346959879	1.65846294219688
27.1237961849183	1.65830953029594
27.319519241802	1.65818837239946
27.5046302068809	1.65826991728698
27.6871809986636	1.65822371166524
27.8716271632746	1.65823927547868
28.0776787008836	1.65833553658859
28.4379327536912	1.65835632253264
28.7019305581784	1.6583292205313
28.8897558681075	1.65835134095073
29.0707093374389	1.65825717609904
29.2528323428748	1.65820039033471
29.4396542667984	1.65832194724195
29.6337192603787	1.65820008577266
29.8238666168927	1.65825431895277
30.0093621856454	1.65809101820123
30.1946806317677	1.65810371435738
30.3781890209952	1.65804671131724
30.5641244785014	1.65662088867193
30.7508256404878	1.65397932268078
30.9319269249428	1.65260983581699
31.119074410513	1.6550652419539
31.3286308559028	1.65857213375343
31.6647813550375	1.65820320934853
31.8524027069536	1.65817129885328
32.0369095033249	1.65779537821689
32.2204405207197	1.65546138441906
32.4065754155416	1.65266442413252
32.5902496076096	1.65328324828253
32.7732549474265	1.65746902643773
32.9612643508588	1.65845812745743
33.1519537210212	1.65841925906183
33.3409902194936	1.6583681880794
33.5292350663696	1.65838014949478
33.7190907571653	1.65836021141079
33.9005383792724	1.65837488329643
34.0849600588008	1.65832281279487
34.2764024233231	1.65829099902421
34.504485466111	1.65833164509274
34.887539965549	1.6583402276234
35.0920531319419	1.65831609415129
35.2737464782677	1.65820552462903
35.4553704565378	1.65829758995979
35.6377049309834	1.6581619140795
35.8326417748375	1.6582966961215
36.0282306552899	1.65832759321285
36.2184258465452	1.65839679814918
36.4058553070285	1.65816277414309
36.5873984457205	1.65816513128739
36.7692401529975	1.65760255963189
36.9542114072631	1.65483943389561
37.1389486323704	1.65276518465489
37.3226487666024	1.6530964759429
37.5160494257292	1.65855635375641
37.7993183215496	1.65836467126493
38.0368662622449	1.65815170815819
38.2194874276097	1.65807809615182
38.4007628448724	1.6571103461621
38.5854506977711	1.65412995763521
38.7757777469155	1.65232371817526
38.9578966000766	1.65551504397153
39.1442388295185	1.65836813270447
39.3374426416176	1.65851396352263
39.5261171990311	1.65850480099766
39.7152214596008	1.65842827656974
39.9103040892468	1.65834583145719
40.0956692375952	1.65832831974795
40.2773593784005	1.65839459663953
40.4620264500043	1.65835191992913
40.6694562352923	1.65838004335922
41.0137921642942	1.65833577269648
41.2665444384768	1.65834267364858
41.4536625052674	1.65827753764847
41.634378319718	1.65834733773084
41.8175180807098	1.65831648719578
42.0030648486449	1.65829024612437
42.1927874200778	1.65830248591813
42.3809634448142	1.65820808260203
42.5693893091137	1.65825665863871
42.7548961842	1.6581466957388
42.936222150827	1.65812997803595
43.1207877024217	1.65659982802966
43.3103719818317	1.65385719964766
43.4947863932184	1.65236080999531
43.6799615218078	1.65471291913706
43.8856217425633	1.65843683011576
44.2163835789502	1.65817487990882
44.4038948793045	1.65821952091458
44.5863244874105	1.65795609436108
44.7699415643314	1.6557225101422
44.9553681136853	1.65279642977778
45.1407077599076	1.65300693628609
45.3237150963598	1.65734706310595
45.5133884193316	1.65852020342448
45.7024843148798	1.65859833147869
45.889655357142	1.65838390733015
46.0785054343736	1.65826481987853
46.271921859881	1.65833659923011
46.452888016066	1.6584085817421
46.6347164578374	1.65837970359586
46.8237323551583	1.65827715671888
47.0834061033262	1.65828060481966
47.4523573861973	1.65828406957616
47.6538267014112	1.65837540768798
47.8355884037172	1.65837663583374
48.0185919329036	1.65826471195309
48.2013038224731	1.65829732823952
48.3952402263947	1.65841219437735
48.5922316627425	1.65820068799664
48.7776824914362	1.65818017993839
48.9646239677576	1.65815315618498
49.1460726044019	1.65817811140369
49.3297647866235	1.65775213747578
49.5171070122022	1.65492292826119
49.7026773963039	1.65294802274116
49.8854992758088	1.65322116423729
50.0852743754045	1.65841394738939
50.3567863549759	1.6585483343883
50.6179941082169	1.65824643456492
50.7990740979676	1.6582091725037
50.9823310822329	1.6567821910974
51.1668753707162	1.65388824051861
51.352686718499	1.65237693297011
51.5340477495995	1.65588100894018
51.7218019424107	1.65844711775272
51.9156943916223	1.65852958815456
52.1039307234113	1.65841052054307
52.2935438113876	1.65833277087051
52.4873658917978	1.65819109980259
52.6699310295134	1.65825957471166
52.851463485982	1.6581823863391
53.0391384590338	1.65824943875157
53.2576810626924	1.65831442777544
53.6394282472008	1.6583017001789
53.8660031671661	1.65832333869772
54.0529099846743	1.65834437533425
54.2333781160272	1.65829950239632
54.415420522562	1.65834539774562
54.6098191127167	1.65832966280683
54.7992898562687	1.65824992414762
54.9892649235578	1.65826412589264
55.1748950213979	1.65815495328133
55.3575213494105	1.65820493734438
55.5412598136496	1.65807286733639
55.7271906753432	1.65614105950082
55.9172663521297	1.65367723684845
56.1025020684166	1.65256276166969
56.2875742124368	1.65600376098466
56.516151759246	1.65840463104294
56.8457437966516	1.65820868692903
57.0319100285164	1.65817844731309
57.213550968443	1.65736481308824
57.3991640543666	1.65471782822677
57.5852914026404	1.65237394818367
57.7698959407694	1.65433746200363
57.9533338416969	1.65808893450483
58.1415204938167	1.65859509483833
58.3283454923397	1.65845827804978
58.5163190910144	1.65830091176406
58.7110587361731	1.65827458808158
58.8974881735808	1.65830857823803
59.0791689506701	1.65831941230968
59.2666783590781	1.65827562167959
59.4590378602933	1.65827264025815
59.7893348512098	1.65810151598926
60.0954484470788	1.65836347265231
60.2865151811843	1.65831956556355
60.4675019294326	1.65828679036518
60.6487854568229	1.65830371682765
60.8393998704559	1.65831980796692
61.0331127422337	1.65835284768392
61.2273336008746	1.65824404945228
61.4131515303312	1.65831748165947
61.6001671841427	1.65812338021386
61.7803910208905	1.65810761184451
61.9641168827244	1.65674761456142
62.1498361251438	1.65401251482337
62.3362679309568	1.6524828734257
62.5215515308869	1.65455320421596
62.7254330897653	1.65849620309168
63.0698391515786	1.65824356756986
63.2592063884073	1.65823323101083
63.4409977087395	1.65799252058324
63.6235913929538	1.65577774523648
63.811439596318	1.65287065940509
63.996576218458	1.65316430551193
64.178280586206	1.65738283194305
64.3651540322626	1.65853032401462
64.5566694203674	1.65854852665404
64.7450800290757	1.6584568270101
64.9331927075126	1.65831880798644
65.126299047461	1.65827167699668
65.3097988509961	1.65838299052449
65.4919805973489	1.65836511807244
65.6837827251248	1.65836793762063
65.9384048529932	1.65815556210582
66.3171735119659	1.6583309406779
66.5158324517978	1.65828229019793
66.6983565515428	1.65837362287674
66.8793132304606	1.65824516351657
67.0651426442178	1.65822982068714
67.258223355518	1.65829715033708
67.4477200044572	1.65832171030668
67.6386293738119	1.65826403677251
67.8246523373099	1.65824186870703
68.0061000961617	1.6580923641402
68.1896621657044	1.65750185884099
68.3784660138136	1.65467087705881
68.5637540155354	1.65268581125605
68.7492124301196	1.6533068549617
68.9435020768882	1.65852045786494
69.2611582177482	1.65828884090896
69.4774951409644	1.65814499923431
69.6592960030249	1.65824901498744
69.8416470040739	1.65659421479673
70.0287421520608	1.65357899142104
70.2130351042064	1.65232396727176
70.3947785228051	1.65623721239698
70.579674849055	1.65852708928528
70.769834725794	1.65862024950262
70.9578726869509	1.6584458535647
71.1444898438231	1.65842774959023
71.3375522243063	1.65839367000811
71.5225165457252	1.65831511193249
71.7046465378816	1.65827872121995
71.8894919781206	1.65836948812162
72.1016792056681	1.65828580965431
72.4942044817809	1.65832112129633
72.7239021215611	1.658284471927
72.9107525821201	1.65830972375867
73.0948357533378	1.65824773630613
73.2760056961745	1.65830927330336
73.4647870516964	1.65832571370578
73.6583564627929	1.65834965701709
73.8523127682213	1.65821072757842
74.0373230262818	1.65821342575611
74.2202315441427	1.65815938353062
74.4024117275727	1.65787911841622
74.5910870412286	1.65574208573521
74.7762345545781	1.65335652309759
74.9589195179699	1.65249811665214
75.1444444332329	1.65623376285881
75.3876649624493	1.65845818966916
75.7047264501194	1.65823444737477
75.8888668779543	1.65815771667174
76.0710503599039	1.65728131510579
76.2571358269163	1.65446899919925
76.4421889146407	1.65226444090744
76.6260154619903	1.65451081600984
76.8112740653909	1.65821858971383
77.0019708053564	1.65861517192036
77.188986767613	1.65846787546401
77.3780381751925	1.65829169583025
77.5750351668708	1.6583351172381
77.7615549389063	1.65824593997796
77.94227002374	1.65829203383665
78.1273276976689	1.6583593963544
78.3302399267359	1.65830909161587
78.661171670323	1.65829366733892
78.9415739220881	1.6582567570963
79.1344351797381	1.65817954346497
79.3169553253715	1.65834221838687
79.4981266587002	1.65838160717521
79.6839561688036	1.6582110326563
79.87459260958	1.65837992465942
80.0727488613523	1.65830393507828
80.2590556430414	1.65831423825354
80.4440516941033	1.65800485972866
80.6278610949749	1.65826142564059
80.8122534796432	1.65689552424104
80.9996541069768	1.65408372911502
81.1830632514396	1.65245572176941
81.3709059022062	1.65465654430105
81.5848486280464	1.65847499096088
81.9258229627245	1.65827872025628
82.1141372435477	1.65819736737084
82.2976774788281	1.65775007888273
82.4803917229839	1.65543081786678
82.6667912498366	1.65259083163047
82.8512945761166	1.65311589639658
83.0364965893549	1.65751076050014
83.2240704302739	1.65855856979251
83.4151205327829	1.6584445753185
83.6020263867576	1.65828405513271
83.7926232391976	1.65831465997021
83.9828122476536	1.65829811850017
84.1654656212355	1.65833632522173
84.3504412010872	1.65843028128975
84.5400816289229	1.6583236862903
84.7862724596938	1.65833266431825
85.1325673314235	1.65833996042935
85.3450797950806	1.65825413844161
85.5266083434985	1.65825712514232
85.707076217484	1.65831634787246
85.8895071796412	1.65818466306917
86.0849791844262	1.65827044843116
86.2771268159924	1.65830720693784
86.4663492386946	1.65820107571281
86.651924151282	1.65819529565778
86.8363860887704	1.65809577267816
87.0192047864205	1.65784452876872
87.2053644698583	1.65515923484296
87.3886887349758	1.65300499956196
87.5733745892811	1.65311535871846
87.7657738340397	1.65847828512143
88.0643967418849	1.65846450931712
88.3162794231439	1.65810189808197
88.4988112656675	1.65823985429759
88.6807496297479	1.65681765431428
88.8650574885323	1.65391129111784
89.0535919096449	1.65235574767913
89.2366062754596	1.65598876194888
89.4231181072778	1.65850593296162
89.6103003729125	1.65860903588209
89.8020639767625	1.65847446593091
89.9879697912934	1.65820827909328
90.1810743053057	1.65838433601769
90.3645848482388	1.65820085414436
90.5480182594992	1.65822665704226
90.7347163729649	1.65836829014157
90.9469062501282	1.65833372278182
91.3206978704906	1.65844701146649
91.5633994210802	1.65827415563886
91.7491832822941	1.65828219906959
91.9296494097109	1.65826063453172
92.1103421601301	1.658271305235
92.3029113566822	1.65835380462877
92.4939285925832	1.65836458416139
92.6828362374755	1.65827959043096
92.8730463779193	1.65817631973857
93.054507215012	1.65819579882225
93.2350469224994	1.6580912171982
93.4216072860999	1.65615125491736
93.6088115781894	1.65375546973348
93.7909416969847	1.65249561030104
93.977470135914	1.65577392546653
94.19519293167	1.65848577198954
94.520109116467	1.65817669998527
94.7061497152663	1.65817355599116
94.88762252458	1.65776757711297
95.0701733459457	1.65519185017226
95.2606828286363	1.65249646529509
95.4437073774145	1.65367411243741
95.6284087544474	1.65783432713905
95.8186162216148	1.65853698615404
96.0083061989978	1.65849261448698
96.1970174471055	1.65836166636619
96.390841315999	1.65828103186737
96.580824087699	1.65824107927709
96.7620344002777	1.6583138110752
96.9445843131497	1.6583005777666
97.1369172902308	1.65821838213833
97.4297223361929	1.65832203719068
97.7640735193642	1.65833179877877
97.9581266425046	1.65829865122688
98.1400041062564	1.65828528021613
98.3232521106871	1.65831415455356
98.5072591978771	1.658291612315
98.6977798854176	1.65838260480902
98.8934014837331	1.65823119579891
99.0821740571777	1.65821201724905
99.2685227403715	1.65807087918996
99.4490225026572	1.65818208433844
99.6306526892601	1.65733914914964
99.8175582337708	1.65443053022251
100	1.65262661910094


==> results/lambda_0p1/data/tracking_error_norm.dat <==
0	1.4142135623731
0.424220401468741	0.104785722584905
0.608951776014825	0.141090652105306
0.788651621971573	0.16468110112976
0.974435451701496	0.169645799659753
1.1589713562526	0.155357561887665
1.34468644823404	0.128018873157387
1.53375735934305	0.0952383495313408
1.72025061793561	0.0637807522210209
1.90751437708379	0.0364144434372524
2.11295303952942	0.02049659712853
2.30906916529712	0.0294278345820469
2.48994683455038	0.0374421109096462
2.67258170631365	0.0374638250874451
2.86703361668413	0.0299225567100311
3.11725766033762	0.0106558300001863
3.48743415464167	0.023573842727463
3.69006642327212	0.0346771537033536
3.87337856929338	0.0378763933881184
4.05360246910753	0.0341583436447077
4.23692185630802	0.0265973756605164
4.43068382686291	0.0315183712688016
4.61907174301315	0.0537295473798887
4.80423670579202	0.0827461467984705
4.9902106603476	0.115448156085289
5.17346029864325	0.146949636560747
5.35698637709153	0.170276323893094
5.54471961799688	0.17707911603827
5.73005658600159	0.162576145627487
5.91639152644529	0.128765101917396
6.10669644549501	0.0796024547810545
6.42513201432676	0.0192732613751829
6.64700506568999	0.0869227738518084
6.8312326205416	0.134204594005651
7.01268212882856	0.165613327380538
7.1971412247014	0.177158500221038
7.38246221231892	0.167961820875309
7.56730548994931	0.143403934128972
7.75176143023509	0.111736197030368
7.94124627150139	0.0788478142527979
8.13169012980148	0.0495725049044415
8.32055006361409	0.0284514180118589
8.51341052890337	0.0260055289234765
8.69595473625568	0.0339796630971977
8.87969375220726	0.0374377428210675
9.06606063055665	0.033745188592285
9.28028589359559	0.0211128509092867
9.66679873085246	0.0150886985035145
9.89989660751977	0.0315542941141473
10.0835612054666	0.037416043349925
10.2642732593886	0.0364599579302641
10.4449638586872	0.0294734499208799
10.6392891039834	0.0268734258000054
10.8281836420628	0.0437553275716786
11.0194850818653	0.0715496126646443
11.2065069499725	0.103471079313255
11.3917188660105	0.136291177372017
11.5729320726798	0.163244411533407
11.7568394816014	0.176973767750074
11.9413983711768	0.170704467740713
12.1271117448324	0.143910883392703
12.3115011059155	0.101269514165625
12.5415921510915	0.0336920252622682
12.8573778764012	0.0654500133309728
13.0427574468113	0.117291703203489
13.2243491184206	0.155419041209801
13.4064766241435	0.17513173224321
13.5966114955373	0.173593379244906
13.7797905796781	0.154089430610917
13.9632553821317	0.124397008839121
14.1534564918073	0.0908828826174629
14.3456738999442	0.0596064982802734
14.5393152583051	0.0342026781839984
14.7300619007731	0.0244398640834431
14.9164463222069	0.0313530232950194
15.0996229630248	0.037053575253925
15.2849845938786	0.0358034908061675
15.4797650203084	0.0270754030416313
15.7439509064392	0.00483206367328303
16.0684500976285	0.0246342183632876
16.2655892414983	0.0349951609282156
16.4475237485307	0.0378567666622488
16.6297956383407	0.0337781249458125
16.8119399753098	0.0263662019757238
17.0055108677426	0.0322407778323129
17.1983480241124	0.0555812354235025
17.3888708112144	0.08584401789159
17.5742588178389	0.118616169910438
17.7555154901527	0.14938578095262
17.9371585274343	0.171450483077536
18.1288894060934	0.176604690823359
18.3112266263582	0.160528908055327
18.4946998356421	0.126052963132721
18.6918592037994	0.0741593713793387
19.0329183344032	0.0322775460314319
19.2307214972182	0.0918546404775022
19.41326973735	0.137601032165666
19.5952045469249	0.167479775706366
19.7815995369925	0.17712847198443
19.9648427525032	0.166328583152272
20.147026050118	0.141258377084148
20.3379668353093	0.108212601721616
20.5337107106414	0.0745517044183202
20.7209554557135	0.0464490398682685
20.9073783857805	0.0270904364999685
21.1043086815921	0.0269662553513013
21.2864467794651	0.0348270920330783
21.4681357260498	0.0373688935269943
21.6538255608952	0.0328793140440374
21.8801760095965	0.0183924643094562
22.2524994833497	0.0167905131300034
22.4691654344737	0.0316980355929047
22.65339805848	0.0374618729001668
22.8361581431666	0.0363209308535372
23.0178317690259	0.0291867813613901
23.2105528184664	0.0270726462304278
23.3975831021924	0.0441395696944586
23.5946608316986	0.0729662651287698
23.7802218396159	0.104780282035035
23.9626453112286	0.137059108842466
24.1463867944025	0.164071930287893
24.3340473256892	0.177177178231388
24.5205788552013	0.169460943856548
24.7042908432529	0.141785972137938
24.8935052811707	0.0970777913861646
25.1493245257167	0.0206338997129806
25.4497951933708	0.0732585276746365
25.6332958782348	0.123236488086551
25.8169523513484	0.159511184486804
26.0013870287153	0.176324264926201
26.1863910769974	0.171954209544241
26.3685469914425	0.150844261767545
26.5554136544832	0.119863960608503
26.7470182147716	0.0862195811064352
26.9362346959879	0.0560110162999236
27.1237961849183	0.0323922285616389
27.319519241802	0.0247650791534844
27.5046302068809	0.0323253581521365
27.6871809986636	0.037277642166367
27.8716271632746	0.0352439476083226
28.0776787008836	0.0249740474764405
28.4379327536912	0.00777354741864159
28.7019305581784	0.0289822082492917
28.8897558681075	0.0366251480264983
29.0707093374389	0.0373290555594927
29.2528323428748	0.0313542614000972
29.4396542667984	0.0257457052588244
29.6337192603787	0.0384857610623757
29.8238666168927	0.0644334220853314
30.0093621856454	0.0952111654099039
30.1946806317677	0.128216444009779
30.3781890209952	0.157561539718406
30.5641244785014	0.175430234000346
30.7508256404878	0.173874549157571
30.9319269249428	0.152033371773477
31.119074410513	0.112105176638286
31.3286308559028	0.0530835468473424
31.6647813550375	0.052587220574853
31.8524027069536	0.106996232292269
32.0369095033249	0.148983417801435
32.2204405207197	0.172911175099004
32.4065754155416	0.17567946412087
32.5902496076096	0.159374552469636
32.7732549474265	0.131243288721194
32.9612643508588	0.0981479788014582
33.1519537210212	0.0662504993297857
33.3409902194936	0.0395938132833088
33.5292350663696	0.0247613110756216
33.7190907571653	0.0291576623682067
33.9005383792724	0.0361712291574207
34.0849600588008	0.0368334087943852
34.2764024233231	0.030176774994921
34.504485466111	0.0133152423899477
34.887539965549	0.0223906145418056
35.0920531319419	0.0341634681058782
35.2737464782677	0.0378699612541886
35.4553704565378	0.0346809359389933
35.6377049309834	0.0270666346823218
35.8326417748375	0.0304020005121813
36.0282306552899	0.0527684446611679
36.2184258465452	0.0824526279557403
36.4058553070285	0.115398137925144
36.5873984457205	0.146635410644009
36.7692401529975	0.169944386809643
36.9542114072631	0.17720153595933
37.1389486323704	0.163503469032531
37.3226487666024	0.130913869424618
37.5160494257292	0.0814784400288695
37.7993183215496	0.00609605426308752
38.0368662622449	0.0793689779072969
38.2194874276097	0.127932311869234
38.4007628448724	0.162007717608039
38.5854506977711	0.176801631404788
38.7757777469155	0.170064176768395
38.9578966000766	0.147372768513354
39.1442388295185	0.115892973218294
39.3374426416176	0.0821454798979238
39.5261171990311	0.0526031510234749
39.7152214596008	0.0301224047887907
39.9103040892468	0.0253746744168954
40.0956692375952	0.0333539230248965
40.2773593784005	0.0374152426742418
40.4620264500043	0.0344729910730256
40.6694562352923	0.0231521706405398
41.0137921642942	0.00868847246392421
41.2665444384768	0.0288814534969514
41.4536625052674	0.0365686076492669
41.634378319718	0.037369459429224
41.8175180807098	0.0314300823028438
42.0030648486449	0.025728162109466
42.1927874200778	0.0376719446308255
42.3809634448142	0.0630083575668919
42.5693893091137	0.094100423612242
42.7548961842	0.127134939212681
42.936222150827	0.156415753838006
43.1207877024217	0.174922129597715
43.3103719818317	0.174304828279965
43.4947863932184	0.152621854548969
43.6799615218078	0.113469004918849
43.8856217425633	0.0559477666823608
44.2163835789502	0.0480292714563602
44.4038948793045	0.103015680375726
44.5863244874105	0.14579062849173
44.7699415643314	0.171582808155651
44.9553681136853	0.176326325904808
45.1407077599076	0.161380650647259
45.3237150963598	0.133958016712987
45.5133884193316	0.100657240304666
45.7024843148798	0.0687544681041285
45.889655357142	0.0417775912897734
46.0785054343736	0.0252599371742345
46.271921859881	0.028521693576766
46.452888016066	0.0358277503999091
46.6347164578374	0.0370695153734076
46.8237323551583	0.0311624513687502
47.0834061033262	0.0121575830399107
47.4523573861973	0.0222752342917068
47.6538267014112	0.0339852058789035
47.8355884037172	0.0378600435187264
48.0185919329036	0.0347945378117867
48.2013038224731	0.027159849025312
48.3952402263947	0.030117978611971
48.5922316627425	0.0524341331862464
48.7776824914362	0.0812563080964209
48.9646239677576	0.11403419226834
49.1460726044019	0.145417464768495
49.3297647866235	0.169415464285633
49.5171070122022	0.177263020555373
49.7026773963039	0.163852677560252
49.8854992758088	0.131698471865448
50.0852743754045	0.0806724770876272
50.3567863549759	0.00333321024593949
50.6179941082169	0.0836644004808981
50.7990740979676	0.130964070113074
50.9823310822329	0.16402097211917
51.1668753707162	0.177043604974541
51.352686718499	0.169103237846675
51.5340477495995	0.145845929145847
51.7218019424107	0.1138993000219
51.9156943916223	0.0801434535484375
52.1039307234113	0.0509694513119536
52.2935438113876	0.0291405646043444
52.4873658917978	0.025714138830825
52.6699310295134	0.0336642835538877
52.851463485982	0.0374324046402366
53.0391384590338	0.0340904209848367
53.2576810626924	0.0214940114758631
53.6394282472008	0.0142224561129563
53.8660031671661	0.0307260882190876
54.0529099846743	0.0372173057681766
54.2333781160272	0.0367677530645802
54.415420522562	0.0300023383218041
54.6098191127167	0.0264578433496433
54.7992898562687	0.0423635089177543
54.9892649235578	0.0695498432925329
55.1748950213979	0.100996763964286
55.3575213494105	0.133463763114241
55.5412598136496	0.161535407415452
55.7271906753432	0.176643259113905
55.9172663521297	0.171272228978497
56.1025020684166	0.145220884670773
56.2875742124368	0.102910182963803
56.516151759246	0.0361168152780055
56.8457437966516	0.0672802768397239
57.0319100285164	0.118998863622875
57.213550968443	0.156523323433868
57.3991640543666	0.175613216351159
57.5852914026404	0.173162879153102
57.7698959407694	0.152961687145432
57.9533338416969	0.123022719133831
58.1415204938167	0.0898810829753142
58.3283454923397	0.0595417844657377
58.5163190910144	0.0347552056220785
58.7110587361731	0.0244212684778577
58.8974881735808	0.0312954692434748
59.0791689506701	0.0370172337474737
59.2666783590781	0.035819544959721
59.4590378602933	0.0272674155683366
59.7893348512098	0.00145954162581133
60.0954484470788	0.0276229723433587
60.2865151811843	0.0361556029406538
60.4675019294326	0.0375854618743584
60.6487854568229	0.0322371259177451
60.8393998704559	0.0257087636156177
61.0331127422337	0.0366686134962498
61.2273336008746	0.0625215740349829
61.4131515303312	0.0930889395861085
61.6001671841427	0.126378498611575
61.7803910208905	0.155655628580034
61.9641168827244	0.17457387515015
62.1498361251438	0.174907116118686
62.3362679309568	0.153973112794934
62.5215515308869	0.115447644803549
62.7254330897653	0.0589040473159546
63.0698391515786	0.0492357488188313
63.2592063884073	0.104564735616469
63.4409977087395	0.146775914126176
63.6235913929538	0.17192382949668
63.811439596318	0.176114307684181
63.996576218458	0.160607337412802
64.178280586206	0.13311885240021
64.3651540322626	0.100274085359561
64.5566694203674	0.0680238300017347
64.7450800290757	0.0410477752010378
64.9331927075126	0.0250935740546268
65.126299047461	0.0287479924415032
65.3097988509961	0.0360120418434154
65.4919805973489	0.0369664430626389
65.6837827251248	0.0306277960117296
65.9384048529932	0.0116529677184527
66.3171735119659	0.0234207525014966
66.5158324517978	0.0344579201777851
66.6983565515428	0.0378798454677044
66.8793132304606	0.0343880087175416
67.0651426442178	0.0267008088549017
67.258223355518	0.0311609184562255
67.4477200044572	0.0532734244899186
67.6386293738119	0.0831727839394283
67.8246523373099	0.115912913283864
68.0061000961617	0.147074262645253
68.1896621657044	0.170346563563516
68.3784660138136	0.177036415251478
68.5637540155354	0.162326532603783
68.7492124301196	0.128548284607625
68.9435020768882	0.0781774724060278
69.2611582177482	0.0205891453297509
69.4774951409644	0.086531661247983
69.6592960030249	0.133368745786292
69.8416470040739	0.165253328624303
70.0287421520608	0.177147326296218
70.2130351042064	0.168080274188412
70.3947785228051	0.144095781624087
70.579674849055	0.112435165347932
70.769834725794	0.0793950909050396
70.9578726869509	0.0503689018567895
71.1444898438231	0.0290481195187064
71.3375522243063	0.0257354036415522
71.5225165457252	0.0337802788028908
71.7046465378816	0.0374379258612464
71.8894919781206	0.0340623681030129
72.1016792056681	0.0219250190378084
72.4942044817809	0.0146944914849366
72.7239021215611	0.0311591151594075
72.9107525821201	0.0373482798893711
73.0948357533378	0.0364912171673486
73.2760056961745	0.0295080178927387
73.4647870516964	0.0266374143986496
73.6583564627929	0.043543076128359
73.8523127682213	0.0717055515167661
74.0373230262818	0.103285731592586
74.2202315441427	0.135716930175263
74.4024117275727	0.162947112635071
74.5910870412286	0.177004600143734
74.7762345545781	0.17040524610669
74.9589195179699	0.143904418285533
75.1444444332329	0.100967541986433
75.3876649624493	0.0292136361013615
75.7047264501194	0.070112661002015
75.8888668779543	0.12082678347291
76.0710503599039	0.157772138479035
76.2571358269163	0.17596202527018
76.4421889146407	0.172656541135525
76.6260154619903	0.15201517313424
76.8112740653909	0.121558793405987
77.0019708053564	0.08801811299621
77.188986767613	0.0578919973670937
77.3780381751925	0.0335010462875789
77.5750351668708	0.024590236667987
77.7615549389063	0.0319481800087931
77.94227002374	0.0371806858602376
78.1273276976689	0.0355244644398911
78.3302399267359	0.0258573125401712
78.661171670323	0.00364634825906186
78.9415739220881	0.027406259605609
79.1344351797381	0.0361127888321036
79.3169553253715	0.0375881113951789
79.4981266587002	0.0322507779236369
79.6839561688036	0.0257306038312141
79.87459260958	0.0358166714475594
80.0727488613523	0.0618925639936851
80.2590556430414	0.0924530889720628
80.4440516941033	0.125376038240506
80.6278610949749	0.155366568265287
80.8122534796432	0.174503895994771
80.9996541069768	0.174907244249735
81.1830632514396	0.154433258482305
81.3709059022062	0.115499811214155
81.5848486280464	0.0559101013541186
81.9258229627245	0.0512192318925085
82.1141372435477	0.105999164069074
82.2976774788281	0.148105489208371
82.4803917229839	0.172488661796619
82.6667912498366	0.175885527646646
82.8512945761166	0.159939358093316
83.0364965893549	0.131628921757886
83.2240704302739	0.0986231523250247
83.4151205327829	0.066618615801491
83.6020263867576	0.0401395997696436
83.7926232391976	0.0248164337663706
83.9828122476536	0.0290743906507504
84.1654656212355	0.0361599590312215
84.3504412010872	0.0368343483728549
84.5400816289229	0.0302740432975802
84.7862724596938	0.0118118378760376
85.1325673314235	0.0208018273377696
85.3450797950806	0.0336730853115427
85.5266083434985	0.0378295870656748
85.707076217484	0.0351591576131804
85.8895071796412	0.0275508323363399
86.0849791844262	0.0294476990835395
86.2771268159924	0.0504565854904613
86.4663492386946	0.0795104733138522
86.651924151282	0.111915069469355
86.8363860887704	0.144005171930569
87.0192047864205	0.168488534083256
87.2053644698583	0.177383892914308
87.3886887349758	0.165488814022163
87.5733745892811	0.134136805996969
87.7657738340397	0.0859552505647807
88.0643967418849	0.00596310827057669
88.3162794231439	0.0834256679858426
88.4988112656675	0.131110139886322
88.6807496297479	0.163933452720081
88.8650574885323	0.177030708438423
89.0535919096449	0.1689381389467
89.2366062754596	0.145309591792558
89.4231181072778	0.11351365135133
89.6103003729125	0.0809056600917609
89.8020639767625	0.0511145156517908
89.9879697912934	0.0295188901419306
90.1810743053057	0.0255377396346463
90.3645848482388	0.0334907813649074
90.5480182594992	0.0374277783460204
90.7347163729649	0.0342189547066362
90.9469062501282	0.0222553918874519
91.3206978704906	0.0125939739410919
91.5633994210802	0.0306364595766953
91.7491832822941	0.0371710686725164
91.9296494097109	0.0368275824274877
92.1103421601301	0.0301926568990398
92.3029113566822	0.0262820365820469
92.4939285925832	0.0418148411007005
92.6828362374755	0.068670404053523
92.8730463779193	0.100826508314736
93.054507215012	0.133093642509683
93.2350469224994	0.16085571699071
93.4216072860999	0.176480147967575
93.6088115781894	0.171908438766249
93.7909416969847	0.147207435119366
93.977470135914	0.105315371333481
94.19519293167	0.0423766017534057
94.520109116467	0.0597816608321769
94.7061497152663	0.112713840660232
94.88762252458	0.152361439523996
95.0701733459457	0.174129801341084
95.2606828286363	0.174617399087342
95.4437073774145	0.156518443074355
95.6284087544474	0.127230611108169
95.8186162216148	0.0937008933539219
96.0083061989978	0.0624615321349304
96.1970174471055	0.0367774974245577
96.390841315999	0.0243820074680095
96.580824087699	0.0305666785017467
96.7620344002777	0.0367705598686492
96.9445843131497	0.0363196934159547
97.1369172902308	0.0285643531132753
97.4297223361929	0.00440393797131777
97.7640735193642	0.0256234332493227
97.9581266425046	0.0353593641931073
98.1400041062564	0.0378075401308767
98.3232521106871	0.0332895307067902
98.5072591978771	0.026058335078367
98.6977798854176	0.033221395294666
98.8934014837331	0.0575700631275088
99.0821740571777	0.0878794637473913
99.2685227403715	0.120916409456473
99.4490225026572	0.151227830783614
99.6306526892601	0.17241620901409
99.8175582337708	0.176381364903537
100	0.159489919111598


==> results/lambda_1em05/data/parameter_estimation_error_norm.dat <==
0	1.6583123951777
0.00430107526881721	1.65959103011358
0.0432902086805651	1.66761660614503
0.0843300380184314	1.67065389688212
0.141297974360843	1.67145902179242
0.217651856326276	1.67047391869515
0.25	1.66965804327082
0.335383712465889	1.66637936428973
0.5	1.65446534247048
0.597375004009658	1.64371991012736
0.702373248503736	1.62966636505661
0.905268583559151	1.59964399213812
1.07306481379744	1.57731143439465
1.26459961439117	1.5587549448746
1.61932713533901	1.5439537203306
1.8191525569475	1.54238807527399
2.01405946030364	1.54207263468386
2.29108703699846	1.53983798626219
2.46977797708878	1.53712539400704
2.64802008398006	1.53441761345872
2.90231275472351	1.5314220248154
3.03594253393865	1.53046731600958
3.16785159033558	1.52996645631387
3.34654019965476	1.52964489585524
3.47924312133525	1.52930555402792
3.71553362483525	1.52750947486368
3.89511374359766	1.52462543482788
4.07979803073426	1.52084095331133
4.39130889647353	1.51457968385192
4.63967100489505	1.5076550573099
4.88164243232326	1.49404204277302
5.19615531926836	1.45808427500618
5.3850361114498	1.42770566865201
5.56557913572268	1.39887366776024
5.83147568799682	1.36788336251787
6.00841003579219	1.35711311436214
6.14787770578357	1.35362272300124
6.36756226579737	1.35306519802632
6.50894925740989	1.35196022775316
6.64499463100793	1.34774065160155
6.8257264783837	1.3361579232921
6.94348578452153	1.32558646145341
7.08765864295337	1.31102214513077
7.34018846979446	1.2865243183037
7.540054068847	1.27184547856018
7.79084460011097	1.26135212816748
8.07680447556799	1.25763192883489
8.26495352085408	1.25723752259835
8.45051892245666	1.25666050811799
8.71950661795161	1.25491228013259
8.89829088739383	1.25380098029025
9.08155469543193	1.25281405006307
9.29201400676253	1.25194850235371
9.43555578044335	1.25169724376698
9.54594201338028	1.25164725273803
9.74270458703421	1.25154390753501
9.88392163197759	1.25127648441699
10.0637638381219	1.25045542733357
10.3422332696458	1.24805031697186
10.5411286222307	1.24631002255711
10.7702865362884	1.24433077071384
11.1461735847323	1.23488665684342
11.3604744527076	1.22173613845711
11.5616356295848	1.20436057313695
11.8416155266004	1.17977740482108
12.0218262369663	1.16783717962994
12.2048966304682	1.1594433703653
12.4261385033543	1.15466306327994
12.5713374467412	1.15427734312972
12.7863803836021	1.1534151385816
12.9201049935393	1.15034889015832
13.0531857890133	1.14508570405755
13.222739071048	1.13650795640302
13.3706184387469	1.12854637894464
13.5392953088227	1.11972706441246
13.8421040583331	1.10620410901643
14.1034433126572	1.0993696179831
14.3008198885855	1.09739301908401
14.5677171032921	1.09684986796504
14.7512511429261	1.09644631149033
14.9303057101905	1.09587899409502
15.1987314721012	1.09533653620142
15.3639816362545	1.09503429967638
15.5046915349771	1.0947447848953
15.7097593778163	1.09452573652567
15.8219637298685	1.09451851902709
15.9559485845763	1.09449799423172
16.1587908894624	1.09435080121995
16.3382022724404	1.09404291469508
16.5241743602816	1.09337196229719
16.8175492617407	1.0920758628132
17.0452235800945	1.09137812938422
17.3065898533326	1.08908402182956
17.6403877700658	1.07906940706916
17.8455996745125	1.06974997680585
18.0374383164525	1.06184076053502
18.3136825706287	1.05379601555307
18.4981742980644	1.04970702117765
18.646702007378	1.04743607698493
18.8563083395981	1.04665744815662
18.9972086087363	1.04651860620253
19.1364882118311	1.04509220722383
19.3220711732839	1.04103719118178
19.42605934629	1.03844863402913
19.5600991290274	1.03540978136937
19.8066261197979	1.03052011304262
20.0014456180312	1.02648119673369
20.2391333760939	1.02177927531384
20.5739451792247	1.01856349486634
20.742443834127	1.01829249836657
20.9269512193658	1.01812298400544
21.1968147072334	1.01768349665982
21.375086702096	1.01758227858949
21.5572988153189	1.01752600485532
21.7763789399856	1.01731617503534
21.9058597339658	1.01721127122337
22.0914862764952	1.01719033430116
22.2257816104827	1.01716781379275
22.3548390882406	1.01710361922979
22.6008579230645	1.01696611929802
22.7871808723143	1.016691837199
22.9784518785536	1.01616923982105
23.3024130813684	1.01560386348301
23.5708733190876	1.01472973908829
23.7979776773142	1.01168784044279
24.1197284664859	1.00472481357321
24.3146589314317	1.00166427035784
24.5020724870639	0.99988089386594
24.7784706551747	0.99717651897167
24.9259301832117	0.99569586475557
25.0574872681603	0.995089072702748
25.2755595479436	0.994979433534948
25.4148023268105	0.993988419396989
25.5484985012052	0.992235154057737
25.7064388627386	0.990317002041144
25.8402451056903	0.989346541928413
26.0002601889958	0.988610339754772
26.2867204533982	0.986749109577523
26.5268033272083	0.98431263432052
26.7783311720318	0.982585415827047
27.026579874972	0.98222183989557
27.2099668393635	0.982094067521916
27.3902598246056	0.981882862311331
27.6575528299324	0.981816565949416
27.8401011362407	0.981786159755706
27.990128096993	0.981688274054496
28.1870492382913	0.981564206460394
28.315786520912	0.981551937135333
28.4405124659382	0.981545678920978
28.6376524798562	0.981460586347974
28.7905320379909	0.981414274370072
28.9763876187625	0.981363080180279
29.2626999530876	0.980936815850592
29.4704461239484	0.980567269464364
29.7179727420229	0.980437200598566
30.0847030434014	0.97831850427854
30.3055215417843	0.97569717265377
30.5082493146292	0.974113148911878
30.7941947823472	0.973409888295545
30.9825652453062	0.972788123753322
31.2139138817719	0.971197383491816
31.3447732663342	0.970714096861753
31.4939927348687	0.97070957863601
31.7000467497868	0.969866062786988
31.8330539193667	0.968680726308157
31.9384049550905	0.967948716838451
32.1270212161098	0.967529045638694
32.2885694296845	0.967474060960418
32.4726260993506	0.967247089676575
32.818308096835	0.965604541257464
33.0677842097011	0.964496268703396
33.2291167649087	0.964308401776415
33.4965707754075	0.964167934859865
33.6764433329937	0.964006240052954
33.8542278997153	0.963983037104781
34.1265210821395	0.963914606688729
34.2756548023583	0.963811131595764
34.407102872625	0.963730549099329
34.6022113792566	0.963700111790301
34.7305053113078	0.963689325852229
34.8619661733994	0.963633474236364
35.0817333167201	0.96356581429678
35.2683760747785	0.963550084205654
35.4582090851742	0.963410760785528
35.7651859897582	0.962912547495358
36.0158542729379	0.962831110726958
36.2726655050062	0.962132682625608
36.5961536160299	0.959905316349861
36.7996657219796	0.959266652067415
36.9925840333009	0.959155273513528
37.2768274937555	0.958876447120532
37.4368255720908	0.958055259196831
37.5667183861528	0.957411130135061
37.7808646381987	0.957267759035666
37.9214732511639	0.95693773873042
38.0510768487307	0.956117779620812
38.2241386922399	0.955242127655457
38.3421374996204	0.955133915509561
38.4924339199792	0.955137450516855
38.7626446029609	0.954953050456974
38.9846552081143	0.95450078061873
39.2414079896711	0.953479158736361
39.518221721324	0.953078116051398
39.6939932146658	0.953017408692884
39.8752365802975	0.952857032467694
40.1421844909561	0.952797964643047
40.3221163362401	0.952741343547389
40.5805462021948	0.952551546974981
40.709464696517	0.952482009668647
40.8496565491661	0.952462259790826
41.0565117153336	0.952436774690442
41.1846895178826	0.952375852192623
41.3293466391824	0.952330313151386
41.6091100361588	0.952307629951737
41.800722767419	0.952158285323618
42.0055963026655	0.951829087021839
42.3865966339519	0.951657341344889
42.6255918131902	0.950893348497071
42.8467910079493	0.94979568403651
43.1517308314143	0.949332731127583
43.3397392193441	0.949250857946877
43.5304720516759	0.949161585585535
43.7625787498865	0.948200610892628
43.8915203472544	0.947733787419262
44.0283532860208	0.947690719517925
44.2359565744474	0.94725994394117
44.365683308841	0.946526564324146
44.4982638239763	0.946051287763885
44.6828273500414	0.945994682042711
44.8436623798144	0.945804357064575
45.0237866405192	0.945580911141732
45.3674680324977	0.944993294021018
45.6199481387919	0.94429580707021
45.7877243206111	0.944176645615205
46.0501421764013	0.944051234869769
46.2297328752502	0.943913189126551
46.4072528213811	0.943905949883085
46.6788260585967	0.943764395418194
46.8481084208243	0.943626901659967
46.9781867347914	0.943554498107737
47.1763675654849	0.943532672666479
47.3101026055423	0.94351600660698
47.4399457782287	0.943458359308115
47.6658544023359	0.943388740079769
47.8524909245691	0.943374542958674
48.0429980435636	0.943301239697707
48.353314115345	0.942880092609883
48.6095923240696	0.942822124225801
48.8640511179933	0.942361709674803
49.1882129045611	0.941221479871958
49.3912903910828	0.941056392697313
49.6774086627457	0.940827832333414
49.8622992657317	0.940671848464364
50.0171030359873	0.940041544462714
50.2131693878354	0.939406668625275
50.3569032641992	0.939411702018448
50.4978588160247	0.93910765338889
50.6959327752022	0.938153758363688
50.7967094100782	0.937935190995206
50.917008840597	0.937912953054722
51.1550701957071	0.937512254736395
51.3451152768735	0.937245566391709
51.5709628506787	0.937010358836966
51.9459622113834	0.936149835647667
52.099144034798	0.936092180090041
52.2755810146586	0.936017318731514
52.5449798082722	0.935822167519632
52.7224256378456	0.935823359095178
52.9026080656132	0.935719779767562
53.1553217937742	0.93550627607839
53.2836412120819	0.935444711626366
53.4262137829128	0.935430912388226
53.6301444918248	0.93540145002486
53.7579801118796	0.935340826420326
53.9047079342972	0.935290590570232
54.1823542374622	0.935256400899266
54.374853187505	0.935159432630312
54.5809211628281	0.934872670144018
54.9661058797922	0.934726647696467
55.2044280675014	0.934162892548694
55.4258651813382	0.933481165742358
55.7307002252465	0.933210084397989
55.9194727062765	0.932964253197754
56.111132389439	0.932862986415359
56.3386952246493	0.932027077296411
56.4676607060498	0.931619866708889
56.6192162057755	0.931594992119545
56.8250898383219	0.931109178686451
56.9561789802192	0.93048863571136
57.0668232444123	0.930223944522254
57.2545414035617	0.93015028064975
57.4167803323735	0.929757598609372
57.6029535251507	0.929395436588833
57.9501135918733	0.928956007816641
58.1997766271355	0.928428005317403
58.4440806716064	0.928336999284343
58.624658712194	0.928210096798528
58.8036972222647	0.92807931698444
59.0702065221424	0.928054056483404
59.2527803033488	0.927901216706461
59.4193538128651	0.927761440546515
59.61391640651	0.927679478117756
59.7631921011862	0.927677258930535
59.8992206491707	0.927652300862778
60.0939834715356	0.927563577555599
60.2566310948371	0.927516825196527
60.4457912664891	0.927490326494069
60.7369018547944	0.927314330252637
60.9532268402181	0.927050124892326
61.2181793410135	0.927011701830938
61.5654375347028	0.926234042234854
61.785040963514	0.9258137532251
61.9866459637877	0.925669967480858
62.2715110927199	0.925295477469557
62.4518442195325	0.92510846514624
62.6008308765321	0.924509653584639
62.79830413723	0.923973142275828
62.9237624701193	0.923986983458127
63.0647401410553	0.923704020637393
63.2626983041523	0.922838167714131
63.3636251663137	0.922656484617056
63.4844064666647	0.922631407666805
63.7233050023242	0.922087303194709
63.9151839224828	0.921755378017019
64.1423353050173	0.921568304614172
64.5180712575715	0.920838774131621
64.6704515340772	0.920795031701014
64.8464208915333	0.920709664180656
65.1151558313187	0.920512886454224
65.2924164630496	0.920514042082644
65.4725535022855	0.920399103996799
65.7242920910528	0.920185524922243
65.8524635530909	0.9201286303141
65.9959075620409	0.920117380888391
66.1991305720503	0.920086458437269
66.3268625120941	0.920026174891193
66.4743816776244	0.91997134688998
66.7524615254653	0.919917903303032
66.9453116304465	0.91984338479661
67.1518611032238	0.919585394510861
67.5393213653394	0.919451785656508
67.7771907906738	0.918962209172447
68.1032917299312	0.918357880354637
68.3029856597606	0.918168158634411
68.4925754772123	0.917846540103588
68.7683293070975	0.917526071434985
68.9100367900007	0.916923289393078
69.0391654249579	0.916542014158217
69.2568200265081	0.916484095169765
69.3946551969282	0.916046177509765
69.5260312499542	0.915461291739406
69.6880282724065	0.915207045246873
69.8235253328914	0.915144107336931
69.9864711837193	0.914701978822173
70.2815337201648	0.914268040474619
70.5243450635566	0.913906754339237
70.7731242733606	0.913442186789015
71.0152776712779	0.913364444575158
71.1953607099	0.913226351041642
71.3740294546166	0.913095204381989
71.6403219597384	0.913068438236081
71.8229467716684	0.912912591544779
71.9882841287278	0.912778020288697
72.1827837827631	0.912702522639171
72.3313220599366	0.912701199200146
72.467887989032	0.912675118707907
72.6626564827855	0.912586478212301
72.8258935089588	0.912531934111507
73.0153159941438	0.912492803403783
73.3071610648717	0.912341262496371
73.5241987530446	0.912094604570615
73.7904754869743	0.912060358253676
74.1372642157369	0.911366340038023
74.3564010021368	0.911036387797652
74.5578435438311	0.910880905023235
74.8439245765652	0.910449825785594
75.0242476492172	0.910252445031722
75.1716321066401	0.909668903699692
75.3696312674975	0.909162213111263
75.4990986649541	0.909174215681308
75.6403490704849	0.908867086877119
75.8394958124925	0.90803519291635
75.9538353688866	0.907882135130746
76.0839510824431	0.907843890735573
76.3299638325035	0.90719455487447
76.5303256425594	0.906953445909429
76.9038233353332	0.906376382215717
77.1321656417444	0.90610072713415
77.3072015041313	0.906064230681383
77.5769128872293	0.905834634673087
77.7541958020743	0.905789545696725
77.9320381997332	0.905762552528789
78.2027895007109	0.905529911342105
78.343289710805	0.905442902443535
78.4722070356742	0.905407925126141
78.6847210943506	0.905400340644425
78.8201270059234	0.905350811412755
78.9508269473958	0.905290777469129
79.2102329546723	0.905205444236801
79.4003613180556	0.905179627928156
79.5974061677952	0.905040111126697
79.9413511684004	0.904774443424056
80.2070202658179	0.904642287314568
80.430975439679	0.904086152146926
80.7509726646533	0.903759591539825
80.9469074339929	0.90343173857058
81.1360709287222	0.903203104185853
81.3944791269355	0.902698651460266
81.5252493732755	0.902149976478073
81.6607137130367	0.901927157667791
81.8661522199599	0.90182300131066
81.9975213757621	0.901307650201472
82.1343681183292	0.900781618049833
82.3094216476725	0.90065289258395
82.4580704667013	0.90045723694963
82.6315548011801	0.899939936627685
82.9501105555454	0.899655601080951
83.2092027639061	0.899137767919684
83.4104323369686	0.898916351614056
83.6631047868663	0.89883300769658
83.8429465152936	0.898657584516063
84.0203130170139	0.898596644453824
84.2879599475953	0.898517898791504
84.4695564393642	0.898355783373747
84.6147439487077	0.898263837338005
84.8146344731191	0.898223151359493
84.9573967253313	0.898219156430233
85.0950027280927	0.898171752042779
85.2998933620815	0.898083046122718
85.4814295622035	0.898021065150106
85.6714899942255	0.897992205125232
85.9721876842796	0.897744783411654
86.2079436090302	0.897596053568598
86.5891237289327	0.897259389535228
86.8079488092268	0.896757731347998
87.0170444288621	0.896639195076171
87.3093522652392	0.896153290917723
87.5002742851157	0.896024736027854
87.6655787653599	0.895614471742209
87.8620237092787	0.894876589527224
87.9940499384474	0.894806030281579
88.1281381353003	0.894741628100999
88.3266873406677	0.89397369019802
88.4463101910292	0.893601963651566
88.5515735024385	0.893534757944585
88.7717308598994	0.893259993457743
88.9504135819272	0.892765250276653
89.1607584304717	0.89261962605169
89.5350467137215	0.891974452756907
89.7310838458569	0.891827371230476
89.8921717683878	0.891788249120853
90.161358876537	0.891547047300997
90.3383884616906	0.891515204225357
90.5164257240126	0.891476733448768
90.7864765524213	0.891251268695342
90.9229398056157	0.891176078892181
91.0530654192318	0.891148026040164
91.2642332097504	0.891138496251668
91.3973501380595	0.891086749691759
91.5294618868174	0.891027406326028
91.7929994791757	0.890933319168145
91.983307329003	0.8909051810686
92.1815216233601	0.890761166572835
92.5313455671343	0.890525424600113
92.7973756595617	0.890364389531571
93.0237913708598	0.889831914436544
93.3403158561989	0.889575221047739
93.5353808428755	0.889218149012094
93.7251195951899	0.889024050139769
93.9793978891195	0.888451962787613
94.1085392333353	0.88793852167316
94.248070581918	0.887772083964925
94.4636447236008	0.887578723890118
94.5928848628289	0.887027208774082
94.713653818969	0.88661099749072
94.8847778465463	0.886513128823321
95.0353583871598	0.886305224743728
95.3092568693083	0.885677534579777
95.5327664960068	0.885537783653969
95.7907231121564	0.885034850265964
96.0682824696803	0.884839024825951
96.2389017848864	0.884760406296702
96.4184511342457	0.884581597645432
96.6841114032836	0.884532553889797
96.8634021608439	0.884443304334377
97.0442491404767	0.884288922350208
97.2503325322859	0.884184008281688
97.3882806175214	0.884170813247661
97.5292992535131	0.884165276259728
97.729178359022	0.884086724014268
97.8719725112046	0.884028114493363
98.0539921069564	0.883959632488727
98.3410366775469	0.883895322552619
98.545665238649	0.883687978690916
98.7830964467848	0.883549188500304
99.1643195338427	0.883217697392596
99.3834026105136	0.88276178332295
99.5917633329115	0.882661491793899
99.8838340410848	0.882172035700005
100	0.882087596445853


==> results/lambda_1em05/data/tracking_error_norm.dat <==
0	1.4142135623731
0.00430107526881721	1.35317580155148
0.0432902086805651	0.906622745252918
0.0843300380184314	0.595994877711585
0.141297974360843	0.335126335665343
0.217651856326276	0.162329649554744
0.25	0.125821734730532
0.335383712465889	0.0919227221446463
0.5	0.116663990399278
0.597375004009658	0.134293562931431
0.702373248503736	0.147557306421901
0.905268583559151	0.152953417739212
1.07306481379744	0.140796285672399
1.26459961439117	0.115480148564999
1.61932713533901	0.0588838534904931
1.8191525569475	0.0277804668564899
2.01405946030364	0.0164096427747421
2.29108703699846	0.0415932408169051
2.46977797708878	0.0481217342480798
2.64802008398006	0.0467748496254993
2.90231275472351	0.0391036760407716
3.03594253393865	0.0319037593062019
3.16785159033558	0.023152939412682
3.34654019965476	0.0161108319888015
3.47924312133525	0.0205027851091329
3.71553362483525	0.0377209563801873
3.89511374359766	0.0496035712956616
4.07979803073426	0.05423488814847
4.39130889647353	0.0544986692508415
4.63967100489505	0.0720894060324815
4.88164243232326	0.102156102526816
5.19615531926836	0.141445514617128
5.3850361114498	0.152052221002413
5.56557913572268	0.145867715076911
5.83147568799682	0.113532218033698
6.00841003579219	0.0829844997500292
6.14787770578357	0.0537616808182824
6.36756226579737	0.00647800710935521
6.50894925740989	0.0381338925064501
6.64499463100793	0.068359579084508
6.8257264783837	0.0979464511047339
6.94348578452153	0.109262327062071
7.08765864295337	0.114702811310455
7.34018846979446	0.10726069635927
7.540054068847	0.0911432745367542
7.79084460011097	0.0641896982725308
8.07680447556799	0.0289267286398138
8.26495352085408	0.0142895255280652
8.45051892245666	0.021315928255937
8.71950661795161	0.0284823133816597
8.89829088739383	0.0265589755444657
9.08155469543193	0.0250838003331723
9.29201400676253	0.0207807237451123
9.43555578044335	0.0135661309912125
9.54594201338028	0.00777923360702295
9.74270458703421	0.00950233342697696
9.88392163197759	0.0155214859623011
10.0637638381219	0.023823327947205
10.3422332696458	0.0323348101432855
10.5411286222307	0.0304285171565706
10.7702865362884	0.0343920929691661
11.1461735847323	0.070694267010906
11.3604744527076	0.0918349349977532
11.5616356295848	0.103017058952644
11.8416155266004	0.0964805350495362
12.0218262369663	0.0835229049204551
12.2048966304682	0.0680934109758378
12.4261385033543	0.0403547255887828
12.5713374467412	0.0134048407744518
12.7863803836021	0.0315054955520422
12.9201049935393	0.053762916253534
13.0531857890133	0.0683355656225472
13.222739071048	0.0764316408380147
13.3706184387469	0.0770089330807633
13.5392953088227	0.0747779879374925
13.8421040583331	0.0651015196052549
14.1034433126572	0.0479370241501123
14.3008198885855	0.0288764175275465
14.5677171032921	0.0112361597960774
14.7512511429261	0.0159592460683107
14.9303057101905	0.0173782495843632
15.1987314721012	0.0129747302437566
15.3639816362545	0.0144624676722809
15.5046915349771	0.0147659505031936
15.7097593778163	0.0083936918628122
15.8219637298685	0.00312825174541485
15.9559485845763	0.00471917152580758
16.1587908894624	0.00918614423108732
16.3382022724404	0.0128657387823542
16.5241743602816	0.0189432724251115
16.8175492617407	0.0186892422700047
17.0452235800945	0.0184165410370943
17.3065898533326	0.0390763761797328
17.6403877700658	0.064731051635539
17.8455996745125	0.0687275849477047
18.0374383164525	0.0624776770127135
18.3136825706287	0.0505789118680232
18.4981742980644	0.0460795189291258
18.646702007378	0.0377081220419334
18.8563083395981	0.0100758264974649
18.9972086087363	0.0147047559969682
19.1364882118311	0.0353602530743364
19.3220711732839	0.0494423250740274
19.42605934629	0.0503783609554794
19.5600991290274	0.0473736891026518
19.8066261197979	0.0436369852635163
20.0014456180312	0.045031626309511
20.2391333760939	0.0428394273701345
20.5739451792247	0.0229317564153217
20.742443834127	0.0110031604470318
20.9269512193658	0.00995170634626324
21.1968147072334	0.0110236551130988
21.375086702096	0.00564782815335709
21.5572988153189	0.00739641250831472
21.7763789399856	0.0105138919945217
21.9058597339658	0.00860374002034706
22.0914862764952	0.00142002026316076
22.2257816104827	0.00476594622229876
22.3548390882406	0.00698870150874783
22.6008579230645	0.00624814826345293
22.7871808723143	0.0114225608720835
22.9784518785536	0.0152540183087277
23.3024130813684	0.00921448659257366
23.5708733190876	0.025595604871541
23.7979776773142	0.04130035004941
24.1197284664859	0.0446991794774564
24.3146589314317	0.0353137922424744
24.5020724870639	0.0279434921789857
24.7784706551747	0.0322198376588333
24.9259301832117	0.0303347021532113
25.0574872681603	0.0194142766690254
25.2755595479436	0.0116480708954344
25.4148023268105	0.0286651158157861
25.5484985012052	0.0361410170459876
25.7064388627386	0.0330732457721269
25.8402451056903	0.0253384209717713
26.0002601889958	0.0199288794016386
26.2867204533982	0.0267176197102736
26.5268033272083	0.0313986821750961
26.7783311720318	0.023139410587058
27.026579874972	0.00779676455386274
27.2099668393635	0.00863919284899838
27.3902598246056	0.00947365051313491
27.6575528299324	0.0016854456573334
27.8401011362407	0.00725695495506276
27.990128096993	0.0087787463192135
28.1870492382913	0.00702585246282649
28.315786520912	0.002538577080786
28.4405124659382	0.00304081847934075
28.6376524798562	0.00683727990366572
28.7905320379909	0.00474034179753877
28.9763876187625	0.00389523737036809
29.2626999530876	0.0125447393453146
29.4704461239484	0.0106378379414369
29.7179727420229	0.00832817366683478
30.0847030434014	0.0313728618862083
30.3055215417843	0.0326416822627835
30.5082493146292	0.0230288922154565
30.7941947823472	0.010986987753494
30.9825652453062	0.0193873399343774
31.2139138817719	0.0256705092594502
31.3447732663342	0.017153799616712
31.4939927348687	0.00169131131221257
31.7000467497868	0.0246743922815911
31.8330539193667	0.0290130765483871
31.9384049550905	0.0253088805923848
32.1270212161098	0.0104145717994691
32.2885694296845	0.00512155610896474
32.4726260993506	0.010523061106843
32.818308096835	0.0240904966542197
33.0677842097011	0.0186810991887402
33.2291167649087	0.00911830491482125
33.4965707754075	0.00825041798896234
33.6764433329937	0.00778537454315107
33.8542278997153	0.000757926111872509
34.1265210821395	0.00889270527179615
34.2756548023583	0.00882552774122193
34.407102872625	0.00762390548966309
34.6022113792566	0.00187153732796173
34.7305053113078	0.00357939695792881
34.8619661733994	0.00660507872095147
35.0817333167201	0.00461130469484464
35.2683760747785	0.00114293583417081
35.4582090851742	0.00813441382368951
35.7651859897582	0.0104330152892042
36.0158542729379	0.0056140144710951
36.2726655050062	0.0216075418251935
36.5961536160299	0.0236502224234676
36.7996657219796	0.0127496968559325
36.9925840333009	0.00426917137762712
37.2768274937555	0.014296188621593
37.4368255720908	0.0229895371074772
37.5667183861528	0.0206653938633304
37.7808646381987	0.00147800943159336
37.9214732511639	0.0173194622956673
38.0510768487307	0.0247710441067414
38.2241386922399	0.0193113936227984
38.3421374996204	0.00878016292040734
38.4924339199792	0.00441931654722182
38.7626446029609	0.00671850000619926
38.9846552081143	0.0153697580864959
39.2414079896711	0.0199426807978887
39.518221721324	0.00715861081945862
39.6939932146658	0.00627603204133401
39.8752365802975	0.00859074765506546
40.1421844909561	0.0013779607391027
40.3221163362401	0.00863936313668614
40.5805462021948	0.0091471939774084
40.709464696517	0.00705833072492364
40.8496565491661	0.00293461433823228
41.0565117153336	0.00498479994974874
41.1846895178826	0.00681554686355265
41.3293466391824	0.00560945056654427
41.6091100361588	0.000800312998898746
41.800722767419	0.00868053094749964
42.0055963026655	0.011341606498999
42.3865966339519	0.00912671470983641
42.6255918131902	0.0208529166912247
42.8467910079493	0.0197240622909837
43.1517308314143	0.0075847414402042
43.3397392193441	0.00614415190749873
43.5304720516759	0.00932670289031016
43.7625787498865	0.0218041651399901
43.8915203472544	0.0171654514217608
44.0283532860208	0.00346129941204468
44.2359565744474	0.0186090481945361
44.365683308841	0.0228296793792396
44.4982638239763	0.0168877943764351
44.6828273500414	0.00463537698417863
44.8436623798144	0.0124784111339193
45.0237866405192	0.00924764555117503
45.3674680324977	0.0165131732733948
45.6199481387919	0.015167952479645
45.7877243206111	0.00675909816768675
46.0501421764013	0.00807576325881236
46.2297328752502	0.00697072333104867
46.4072528213811	0.00131932668280249
46.6788260585967	0.0106629160052427
46.8481084208243	0.00949968197591267
46.9781867347914	0.00719707324457915
47.1763675654849	0.00118440200769492
47.3101026055423	0.00415573009941988
47.4399457782287	0.00668299548275296
47.6658544023359	0.00568042430796434
47.8524909245691	0.0021327351354574
48.0429980435636	0.00592305487010711
48.353314115345	0.0100270297292038
48.6095923240696	0.00396193845788895
48.8640511179933	0.0174949637117321
49.1882129045611	0.0139905350330019
49.3912903910828	0.00801227061680847
49.6774086627457	0.00783608482780405
49.8622992657317	0.0119089435908037
50.0171030359873	0.0205004933422456
50.2131693878354	0.0137318783400514
50.3569032641992	0.00184731734430004
50.4978588160247	0.0162601418749879
50.6959327752022	0.020391495016398
50.7967094100782	0.0140438014442829
50.917008840597	0.00549526340152737
51.1550701957071	0.015647889988817
51.3451152768735	0.00903739499775168
51.5709628506787	0.0114081916928814
51.9459622113834	0.0124961336985315
52.099144034798	0.00515561776655132
52.2755810146586	0.00699503120717593
52.5449798082722	0.00571388738652392
52.7224256378456	0.0033431485380847
52.9026080656132	0.010216633479956
53.1553217937742	0.00909084037691546
53.2836412120819	0.00657804227078276
53.4262137829128	0.00223177159000853
53.6301444918248	0.00518239110092232
53.7579801118796	0.00681613012586294
53.9047079342972	0.0062361720039641
54.1823542374622	0.00149822237567505
54.374853187505	0.00709175470443118
54.5809211628281	0.0107854128399604
54.9661058797922	0.00777640523742409
55.2044280675014	0.0176185009433154
55.4258651813382	0.0142656780204543
55.7307002252465	0.0109049520972488
55.9194727062765	0.0112253324785713
56.111132389439	0.00927019894054908
56.3386952246493	0.0204387487477138
56.4676607060498	0.0158062669664393
56.6192162057755	0.000782970354028497
56.8250898383219	0.0186468757040207
56.9561789802192	0.0203612363917828
57.0668232444123	0.014256495924212
57.2545414035617	0.0084088542202873
57.4167803323735	0.0167569129623828
57.6029535251507	0.0114835147006937
57.9501135918733	0.0145812587063836
58.1997766271355	0.0130829179183731
58.4440806716064	0.00434308889020683
58.624658712194	0.00845259904884168
58.8036972222647	0.00656389242487814
59.0702065221424	0.00666048367672962
59.2527803033488	0.0111698833608704
59.4193538128651	0.00940439635564264
59.61391640651	0.00524158549950002
59.7631921011862	0.000516432414768189
59.8992206491707	0.00481768265442891
60.0939834715356	0.00677082931311192
60.2566310948371	0.00630503391047188
60.4457912664891	0.00298293176110227
60.7369018547944	0.00917563143235664
60.9532268402181	0.0089652229868595
61.2181793410135	0.00530904403019799
61.5654375347028	0.0170688736431396
61.785040963514	0.00931159153651573
61.9866459637877	0.0106812481431815
62.2715110927199	0.00954776026271582
62.4518442195325	0.0126885934990148
62.6008308765321	0.0199063176421232
62.79830413723	0.0117545191674144
62.9237624701193	0.00165785422539332
63.0647401410553	0.0155689143736584
63.2626983041523	0.0191254498920215
63.3636251663137	0.0127393437602289
63.4844064666647	0.00619017933301006
63.7233050023242	0.0175136133092209
63.9151839224828	0.0100667121185491
64.1423353050173	0.0101145207081738
64.5180712575715	0.0113024942530541
64.6704515340772	0.00456892735510153
64.8464208915333	0.0073905471744354
65.1151558313187	0.00552312299429912
65.2924164630496	0.00378189210948252
65.4725535022855	0.0104607900396707
65.7242920910528	0.00888690692927754
65.8524635530909	0.00626739682330177
65.9959075620409	0.00188355556114658
66.1991305720503	0.00522408382584276
66.3268625120941	0.00679023927385837
66.4743816776244	0.00663604968597918
66.7524615254653	0.00268411756280425
66.9453116304465	0.00614885892489632
67.1518611032238	0.0102747217424449
67.5393213653394	0.00729449734415749
67.7771907906738	0.0161805503449464
68.1032917299312	0.00711190600857652
68.3029856597606	0.0125593796793846
68.4925754772123	0.0126761963789126
68.7683293070975	0.0146951392713874
68.9100367900007	0.0198633375261962
69.0391654249579	0.0151020261074991
69.2568200265081	0.00704909988614522
69.3946551969282	0.0182300655591121
69.5260312499542	0.0195259231416808
69.6880282724065	0.00923582488345746
69.8235253328914	0.00923414131078168
69.9864711837193	0.0174548573103914
70.2815337201648	0.00551313098486684
70.5243450635566	0.0139049271686238
70.7731242733606	0.0121040345940523
71.0152776712779	0.00447915148422207
71.1953607099	0.00869950472740052
71.3740294546166	0.0064808644720638
71.6403219597384	0.0068561425783877
71.8229467716684	0.0111090562238663
71.9882841287278	0.0091443695708653
72.1827837827631	0.00493127548514497
72.3313220599366	0.000406074008164202
72.467887989032	0.00486584997414495
72.6626564827855	0.00677958676897288
72.8258935089588	0.00681379621901145
73.0153159941438	0.00384733493636775
73.3071610648717	0.00854035600270568
73.5241987530446	0.00863677649738175
73.7904754869743	0.00506873080940363
74.1372642157369	0.0157709710503634
74.3564010021368	0.00773933997571297
74.5578435438311	0.0116092002576724
74.8439245765652	0.010105323557682
75.0242476492172	0.0128047581548395
75.1716321066401	0.0195200499338051
75.3696312674975	0.0111083305984241
75.4990986649541	0.00257326490352525
75.6403490704849	0.0158633576880812
75.8394958124925	0.0182013290799441
75.9538353688866	0.0104907755570551
76.0839510824431	0.0076672713211944
76.3299638325035	0.017203966242104
76.5303256425594	0.00715363725098134
76.9038233353332	0.0152743098539992
77.1321656417444	0.0084938302480417
77.3072015041313	0.00467850287853578
77.5769128872293	0.00857920477959833
77.7541958020743	0.00229538243431548
77.9320381997332	0.00715913450649685
78.2027895007109	0.0102881822034945
78.343289710805	0.00759701255107036
78.4722070356742	0.00464178087713112
78.6847210943506	0.00286526168807506
78.8201270059234	0.00618377388884364
78.9508269473958	0.00676176846070858
79.2102329546723	0.0063929488013615
79.4003613180556	0.000932232638805247
79.5974061677952	0.00845806516432084
79.9413511684004	0.00330594053641036
80.2070202658179	0.0114227075132743
80.430975439679	0.0152185169394604
80.7509726646533	0.0072405028874724
80.9469074339929	0.0148955391214536
81.1360709287222	0.00985439469807066
81.3944791269355	0.0176215871193886
81.5252493732755	0.0188563320740204
81.6607137130367	0.0102970649357379
81.8661522199599	0.0111282234006943
81.9975213757621	0.0192730705773316
82.1343681183292	0.0174997838986507
82.3094216476725	0.00601289058307874
82.4580704667013	0.0135670168785395
82.6315548011801	0.0166634424729844
82.9501105555454	0.00723310014355972
83.2092027639061	0.0149443673876741
83.4104323369686	0.00824802994504255
83.6631047868663	0.00677770670726715
83.8429465152936	0.00884155529471282
84.0203130170139	0.00313772488028945
84.2879599475953	0.00950679190928506
84.4695564393642	0.0103968599780891
84.6147439487077	0.00770003908534533
84.8146344731191	0.00268717942383238
84.9573967253313	0.00252419695346069
85.0950027280927	0.00604627735210497
85.2998933620815	0.00677668494060818
85.4814295622035	0.00676655980232493
85.6714899942255	0.00116543908219584
85.9721876842796	0.00971892030765473
86.2079436090302	0.00410912998577861
86.5891237289327	0.014273911730552
86.8079488092268	0.0122409803823633
87.0170444288621	0.00651193113394036
87.3093522652392	0.0142223992501708
87.5002742851157	0.00853013969118757
87.6655787653599	0.0169490812527078
87.8620237092787	0.0164359426324974
87.9940499384474	0.00522722787330795
88.1281381353003	0.00905063407534869
88.3266873406677	0.0197432954035635
88.4463101910292	0.0157213115852975
88.5515735024385	0.00790380538341893
88.7717308598994	0.0149204276578948
88.9504135819272	0.0153069361882277
89.1607584304717	0.00488283677819101
89.5350467137215	0.0140369002569795
89.7310838458569	0.00654865710659964
89.8921717683878	0.00526388305140812
90.161358876537	0.00831355681473561
90.3383884616906	0.00158883689499512
90.5164257240126	0.00771798868840519
90.7864765524213	0.00976887750663301
90.9229398056157	0.00707787522820841
91.0530654192318	0.00401174861718842
91.2642332097504	0.00333131624706053
91.3973501380595	0.00625828077411478
91.5294618868174	0.00671715786456142
91.7929994791757	0.00647883011168954
91.983307329003	0.00114404337391253
92.1815216233601	0.00848524831272756
92.5313455671343	0.00221099325697625
92.7973756595617	0.0118657043609172
93.0237913708598	0.0140556986082732
93.3403158561989	0.00830049860396166
93.5353808428755	0.014964040032171
93.7251195951899	0.00905249017813297
93.9793978891195	0.0180722030516343
94.1085392333353	0.0180244671153673
94.248070581918	0.00815445347112823
94.4636447236008	0.0135907826845665
94.5928848628289	0.0195252846763308
94.713653818969	0.0165606301735695
94.8847778465463	0.00554754895451533
95.0353583871598	0.0136723077133436
95.3092568693083	0.0112925105764608
95.5327664960068	0.00784069350620612
95.7907231121564	0.0143369598094134
96.0682824696803	0.00447055878593072
96.2389017848864	0.00712716142891523
96.4184511342457	0.00875608655293909
96.6841114032836	0.00244189057345149
96.8634021608439	0.00953538454885001
97.0442491404767	0.0100115185420084
97.2503325322859	0.0060532850381072
97.3882806175214	0.00226974752640226
97.5292992535131	0.00275785893882771
97.729178359022	0.0065839349140164
97.8719725112046	0.00680996540437028
98.0539921069564	0.00695316694687551
98.3410366775469	0.00393387480208319
98.545665238649	0.00947224273717794
98.7830964467848	0.00373299523226071
99.1643195338427	0.0138811523714513
99.3834026105136	0.0112552258711196
99.5917633329115	0.00671430056598493
99.8838340410848	0.0138864118479363
100	0.00809475136938456

